DRL-AdaPart: DRL-Driven Adaptive STAR-RIS Partitioning for Fair and Efficient Resource Utilization

Efficient resource utilization is proposed for simultaneously transmitting and reflecting reconfigurable intelligent surfaces (STAR-RIS) to ensure fair and high data rates. We optimize the number of STAR-RIS elements to be allocated to each user and maximize the sum of the user rates. To promote fairness, we introduce a soft fairness mechanism that guarantees a minimum STAR-RIS element allocation to every user. Subject to this requirement, the phase shifts of the STAR-RIS elements and the remaining element assignments are jointly optimized by harnessing an appropriately tailored deep reinforcement learning (DRL) algorithm. The proposed DRL method is also compared to Dinkelbach's algorithm and to a bespoke hybrid DRL approach. A deactivation incentive is incorporated into the DRL model for enhancing resource utilization by intelligently deactivating some of the STAR-RIS elements when not required. The proposed DRL method achieves fair and high data rates for both stationary and mobile users, while ensuring efficient resource utilization. Using the proposed DRL method, up to 34% and 23% of STAR-RIS elements can be deactivated in static and mobile scenarios, respectively, with negligible degradation in the average DL data rate.

==> data/COMPARE_LAMBDA.csv <==
x_data,lambda_1,lambda_2,lambda_3,lambda_4
1,144,142,142,142
2,144,132,140,141
3,144,125,132,142
4,144,124,119,143
5,144,119,107,143
6,144,125,108,143
7,144,126,110,143
8,144,119,109,143
9,144,118,107,141
10,144,119,104,143
11,144,120,104,143
12,144,119,103,143
13,144,119,105,141
14,144,118,105,141
15,144,120,101,141
16,144,115,103,141
17,144,110,103,141
18,144,110,103,142
19,144,109,102,141
20,144,109,101,142
21,144,110,101,140
22,144,109,98,140
23,144,110,96,131
24,144,107,92,133
25,144,106,92,131
26,144,107,92,128
27,144,105,92,127
28,144,107,91,128
29,144,108,93,125
30,144,105,94,126
31,144,105,92,129
32,144,107,93,131
33,144,111,93,129
34,144,109,91,121
35,144,93,93,120
36,144,92,91,121
37,144,96,93,118
38,144,95,92,120
39,144,94,94,117
40,144,94,92,113
41,144,91,92,112
42,144,94,90,111
43,144,95,86,112
44,144,93,85,114
45,144,91,83,111
46,144,93,81,114
47,144,95,85,112
48,144,94,82,115
49,144,94,84,113
50,144,94,83,113
51,144,89,83,116
52,144,90,84,115
53,144,89,84,113
54,144,91,83,113
55,144,95,84,112
56,144,93,82,113
57,144,90,85,112
58,144,90,83,112
59,144,87,81,112
60,144,89,83,112
61,144,92,82,112
62,144,91,82,112
63,144,90,82,111
64,144,90,82,112
65,144,92,82,112
66,144,94,83,114
67,144,93,82,115
68,144,92,85,112
69,144,92,83,113
70,144,92,82,111
71,144,92,82,113
72,144,92,83,112
73,144,94,81,114
74,144,92,82,116
75,144,93,82,112
76,144,92,81,114
77,144,92,82,116
78,144,92,82,111
79,144,92,83,111
80,144,91,84,112
81,144,92,83,112
82,144,93,84,114
83,144,93,82,111
84,144,91,82,115
85,144,92,82,112
86,144,92,84,112
87,144,94,82,113
88,144,93,81,111
89,144,93,85,114
90,144,91,82,113
91,144,91,82,113
92,144,94,82,113
93,144,92,84,112
94,144,92,84,112
95,144,92,81,112
96,144,92,83,114
97,144,91,82,113
98,144,93,83,112
99,144,94,83,112
100,144,91,84,114
101,144,92,81,112
102,144,92,83,112
103,144,92,82,112
104,144,91,82,111
105,144,91,84,112
106,144,92,81,113
107,144,92,81,114
108,144,91,82,112
109,144,93,81,112
110,144,93,82,113
111,144,92,83,113
112,144,92,83,112
113,144,92,83,113
114,144,93,85,113
115,144,93,84,113
116,144,94,83,112
117,144,91,81,112
118,144,92,82,112
119,144,91,82,111
120,144,91,82,113
121,144,92,82,112
122,144,91,81,113
123,144,91,81,111
124,144,92,83,112
125,144,94,85,112
126,144,92,84,112
127,144,93,84,113
128,144,92,83,112
129,144,91,82,111
130,144,92,81,112
131,144,92,83,113
132,144,92,84,112
133,144,92,82,113
134,144,91,83,113
135,144,93,82,112
136,144,91,83,112
137,144,92,82,112
138,144,93,82,112
139,144,94,82,113
140,144,94,83,111
141,144,95,82,112
142,144,93,83,113
143,144,92,83,113
144,144,92,81,112
145,144,92,82,112
146,144,93,82,112
147,144,93,83,113
148,144,91,83,113
149,144,92,84,111
150,144,93,82,112
151,144,92,84,112
152,144,92,82,111
153,144,92,84,113
154,144,92,82,111
155,144,91,82,113
156,144,91,82,112
157,144,91,81,112
158,144,92,81,113
159,144,92,82,112
160,144,91,83,112
161,144,93,81,112
162,144,91,82,112
163,144,94,83,112
164,144,91,83,114
165,144,91,82,113
166,144,92,84,113
167,144,94,81,112
168,144,91,82,113
169,144,91,83,111
170,144,92,83,113
171,144,92,83,112
172,144,93,85,112
173,144,91,81,114
174,144,91,84,112
175,144,92,83,112
176,144,92,83,112
177,144,94,83,112
178,144,92,83,112
179,144,92,82,114
180,144,92,83,113
181,144,92,82,112
182,144,92,82,112
183,144,92,84,113
184,144,92,83,112
185,144,93,82,113
186,144,94,83,112
187,144,91,83,112
188,144,91,82,114
189,144,91,82,112
190,144,94,82,112
191,144,92,82,112
192,144,92,82,111
193,144,91,83,112
194,144,92,85,112
195,144,93,82,113
196,144,93,82,112
197,144,92,82,112
198,144,92,82,113
199,144,91,82,114
200,144,91,81,112
201,144,94,83,112
202,144,91,81,112
203,144,94,83,112
204,144,92,83,112
205,144,91,83,111
206,144,92,85,112
207,144,91,84,113
208,144,93,85,113
209,144,93,83,112
210,144,93,84,112


==> data/COMPARE_LAMBDADYNAMIC.csv <==
x_data,lambda_1,lambda_2,lambda_3,lambda_4
1,144,143,140,143
2,144,142,144,142
3,144,143,141,134
4,144,142,136,139
5,144,143,130,138
6,144,143,133,138
7,144,143,129,142
8,144,143,135,140
9,144,143,131,139
10,144,144,129,134
11,144,143,126,136
12,144,143,132,133
13,144,142,125,136
14,144,142,121,137
15,144,143,124,131
16,144,142,126,135
17,144,143,121,135
18,144,143,122,123
19,144,142,121,121
20,144,142,120,124
21,144,141,125,125
22,144,134,118,121
23,144,136,120,119
24,144,137,120,114
25,144,135,118,113
26,144,133,119,115
27,144,133,117,115
28,144,132,120,115
29,144,130,127,116
30,144,131,121,116
31,144,133,126,111
32,144,136,119,111
33,144,135,118,114
34,144,137,118,111
35,144,134,111,113
36,144,135,117,109
37,144,133,115,113
38,144,134,113,111
39,144,132,117,113
40,144,133,117,111
41,144,132,123,112
42,144,133,117,113
43,144,133,115,108
44,144,134,118,108
45,144,133,113,106
46,144,134,111,104
47,144,127,114,108
48,144,125,112,101
49,144,124,104,102
50,144,124,108,103
51,144,127,110,100
52,144,125,104,100
53,144,124,109,101
54,144,124,104,102
55,144,122,111,101
56,144,124,108,100
57,144,123,110,104
58,144,123,104,101
59,144,123,110,100
60,144,123,106,101
61,144,123,109,100
62,144,122,106,96
63,144,123,106,94
64,144,123,107,93
65,144,122,110,95
66,144,123,103,94
67,144,123,104,94
68,144,122,103,96
69,144,124,102,94
70,144,121,106,94
71,144,123,108,94
72,144,123,108,94
73,144,125,106,93
74,144,123,111,94
75,144,122,102,94
76,144,125,108,94
77,144,125,106,92
78,144,122,107,94
79,144,122,104,94
80,144,122,105,96
81,144,123,107,96
82,144,124,112,96
83,144,121,108,92
84,144,125,109,93
85,144,122,107,94
86,144,124,104,94
87,144,125,104,94
88,144,122,102,93
89,144,124,103,97
90,144,124,109,92
91,144,123,106,93
92,144,123,106,92
93,144,122,106,95
94,144,122,107,96
95,144,123,108,96
96,144,124,108,95
97,144,122,105,93
98,144,123,105,94
99,144,122,105,96
100,144,124,109,96
101,144,122,109,98
102,144,122,110,93
103,144,122,109,92
104,144,123,108,92
105,144,123,104,96
106,144,122,110,93
107,144,125,108,94
108,144,122,109,95
109,144,125,111,94
110,144,125,109,94
111,144,126,106,98
112,144,123,107,93
113,144,124,107,94
114,144,123,107,97
115,144,123,108,96
116,144,123,102,95
117,144,123,107,92
118,144,122,103,94
119,144,125,107,93
120,144,124,107,94
121,144,124,108,94
122,144,123,104,93
123,144,121,104,94
124,144,124,103,95
125,144,123,104,97
126,144,125,105,94
127,144,123,108,96
128,144,125,104,96
129,144,124,107,93
130,144,123,104,93
131,144,124,105,93
132,144,123,106,95
133,144,124,104,93
134,144,123,105,93
135,144,123,108,94
136,144,123,106,93
137,144,123,106,92
138,144,122,106,97
139,144,124,107,92
140,144,123,107,94
141,144,123,108,94
142,144,125,107,95
143,144,124,104,95
144,144,123,107,97
145,144,122,107,93
146,144,122,104,92
147,144,123,109,95
148,144,125,109,95
149,144,122,108,95
150,144,122,107,93
151,144,123,109,95
152,144,123,104,95
153,144,123,107,94
154,144,125,105,95
155,144,123,107,94
156,144,122,105,93
157,144,125,106,94
158,144,124,105,94
159,144,122,107,92
160,144,122,106,95
161,144,122,107,95
162,144,123,108,95
163,144,123,107,93
164,144,124,107,95
165,144,125,108,92
166,144,124,106,96
167,144,122,109,93
168,144,123,106,93
169,144,122,105,96
170,144,123,108,93
171,144,124,105,94
172,144,123,108,95
173,144,124,107,92
174,144,124,107,97
175,144,122,106,99
176,144,125,108,97
177,144,122,107,93
178,144,123,109,93
179,144,125,106,93
180,144,124,107,96
181,144,122,109,95
182,144,123,105,94
183,144,125,104,94
184,144,123,106,94
185,144,124,107,93
186,144,122,107,93
187,144,122,107,94
188,144,124,106,93
189,144,122,109,93
190,144,123,108,93
191,144,123,108,93
192,144,122,105,92
193,144,124,105,94
194,144,123,108,95
195,144,125,109,92
196,144,123,106,93
197,144,123,108,92
198,144,124,108,92
199,144,124,108,94
200,144,123,106,94
201,144,123,106,95
202,144,123,106,92
203,144,123,108,96
204,144,123,107,95
205,144,122,106,93
206,144,123,110,97
207,144,123,107,97
208,144,125,105,96
209,144,124,106,93
210,144,124,108,97


==> data/DATARATE_DYNAMICCOMPARE.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4
1,2892.3109,2850.3498,2625.5824,2365.4285
2,3797.9278,3755.8639,2952.6791,2557.224
3,3805.3305,3763.1514,3439.5783,2656.1267
4,4518.2921,4475.9926,3797.4035,3010.3827
5,4232.0817,4189.6576,4075.5056,3083.2288
6,4294.348,4251.7876,3921.3505,3309.4956
7,4723.4497,4680.754,4194.9062,3375.9434
8,4182.8217,4139.9774,4426.6677,3431.3286
9,4333.4668,4290.4651,4214.6054,3673.517
10,4524.934,4481.7719,4737.8595,3796.3324
11,4718.8969,4675.5633,4829.6887,4070.8542
12,4650.246,4606.7331,5204.1856,4003.4965
13,4892.7271,4849.0284,5047.8935,4032.0581
14,5117.1842,5073.2878,4997.9527,4416.3364
15,5424.7604,5380.6539,4863.9979,4587.5159
16,5312.9109,5268.5866,5119.0844,4728.1022
17,5287.3817,5242.8309,5388.4354,4788.2428
18,5536.6887,5491.8964,5316.6195,4960.4461
19,5159.1723,5114.1333,5387.5791,5003.946
20,5687.5478,5642.2432,5485.2481,5055.7766
21,5666.6363,5621.0553,5516.7554,5175.4755
22,6141.7282,6095.8626,5547.831,5373.3105
23,6433.1025,6386.9334,5546.5563,5572.7713
24,6204.6189,6158.1382,5655.3195,5699.8478
25,6571.414,6524.6061,5724.1374,5644.3807
26,6385.2341,6338.0812,5837.3028,5911.7545
27,6382.9579,6335.4476,5824.4522,5659.2527
28,6443.492,6395.6108,5889.764,5939.0202
29,6801.7034,6753.4321,5829.6416,5721.4921
30,6745.3573,6696.6813,6097.8662,5733.8069
31,6924.3118,6875.2151,6096.055,5975.6206
32,7047.1365,6997.605,6204.3348,5943.5904
33,7126.9463,7076.958,6234.5339,5977.9968
34,7241.869,7191.4137,6284.1804,6172.6358
35,7396.8358,7345.8906,6256.5541,6022.1177
36,7455.0098,7403.5596,6427.9455,6087.4694
37,7484.8433,7432.8678,6585.804,6092.7997
38,7583.0717,7530.5558,6556.2702,6233.6273
39,7589.6775,7536.6018,6637.9711,6140.4822
40,7681.3197,7627.6653,6693.6419,6295.9785
41,7694.1736,7639.928,6730.4922,6513.8206
42,7649.3783,7594.5171,6682.273,6591.0922
43,7702.679,7647.1887,6952.2534,6491.127
44,7731.5403,7675.4035,7017.7791,6439.9675
45,7870.2137,7813.4127,7121.4969,6484.2205
46,7963.6621,7906.1825,7271.7926,6550.1193
47,8054.8706,7996.6941,7504.3594,6659.7621
48,8194.9781,8136.0921,7513.6894,6755.1173
49,8217.6189,8158.0027,7764.8879,6832.2101
50,8302.6549,8242.3018,7860.4491,6832.2166
51,8467.6335,8406.5239,7893.6966,6939.2446
52,8411.4893,8349.6145,8002.6649,6835.0612
53,8495.3879,8432.7347,8120.5185,6879.8517
54,8329.2488,8265.8068,8304.0263,6827.5035
55,8473.4072,8409.1701,8469.1032,6853.2008
56,8375.6292,8310.5822,8363.223,6885.9583
57,8425.4244,8359.5663,8332.6907,7043.6588
58,8576.2761,8509.5978,8491.1107,7066.3716
59,8542.9414,8475.4353,8539.3585,7090.4533
60,8648.6321,8580.3,8621.9247,7285.5369
61,8647.6555,8578.4854,8477.7396,7355.914
62,8595.4888,8525.4904,8551.2318,7261.5783
63,8725.3074,8654.4722,8710.6296,7450.4996
64,8744.4742,8672.8094,8724.5663,7590.6293
65,8884.7725,8812.2769,8848.3885,7539.469
66,8652.8237,8579.5025,8686.3709,7647.85
67,8656.9345,8582.7945,8659.4079,7735.263
68,8789.8373,8714.8848,8757.342,7756.3511
69,8766.8436,8691.0839,8778.0925,7767.3449
70,8852.3752,8775.8169,8889.2875,7795.1659
71,8790.3964,8713.0488,8840.7303,7879.7887
72,9022.732,8944.6082,8935.9214,8005.0593
73,9050.1744,8971.285,9007.7586,8008.5329
74,9045.304,8965.6583,8993.3303,7874.297
75,9071.565,8991.1781,9070.7413,8027.0102
76,9080.8629,8999.7516,8919.4308,7962.1525
77,9101.8668,9020.045,8973.9066,8074.7917
78,9152.5698,9070.0507,9115.5333,8094.953
79,9193.0646,9109.8661,9134.6566,8185.4867
80,9217.1475,9133.2836,9258.1715,8016.9191
81,9230.2112,9145.7014,9281.8006,8111.0048
82,9260.0009,9174.8617,9237.3042,8102.5036
83,9346.9001,9261.1436,9329.9307,8020.6822
84,9386.5189,9300.1715,9504.0787,8124.1938
85,9412.7658,9325.8393,9568.7349,8120.8059
86,9430.4961,9343.012,9370.2315,8092.646
87,9415.7792,9327.756,9466.5586,8091.7108
88,9528.4947,9439.9446,9497.5471,8139.9035
89,9449.1987,9360.1476,9440.0662,8109.2314
90,9651.7281,9562.1843,9644.2458,8247.6169
91,9763.1829,9673.1713,9638.2883,8260.8948
92,9808.3321,9717.8628,9639.4583,8290.9336
93,9851.7489,9760.8411,9569.4112,8178.2718
94,9903.4946,9812.1697,9578.3017,8164.5094
95,9912.8858,9821.1548,9672.7327,8073.4189
96,9957.1081,9864.9905,9561.5221,8140.6327
97,9966.2332,9873.7451,9587.7091,8324.4475
98,9885.1076,9792.2597,9604.7077,8187.3269
99,9903.3221,9810.1331,9596.254,8159.3961
100,9919.0743,9825.5537,9593.0598,8052.3088
101,9966.9047,9873.0686,9536.1287,8136.737
102,9929.9915,9835.8605,9553.9685,8153.0442
103,9977.0563,9882.6378,9670.9764,8190.9211
104,9919.0414,9824.3459,9615.6584,8201.391
105,10043.9611,9949.0021,9594.6314,8235.4874
106,9948.4318,9853.2227,9574.3083,8183.6259
107,9902.7546,9807.3059,9640.9936,8087.0943
108,9948.8376,9853.1607,9631.6525,8131.2182
109,9951.2035,9855.311,9624.2006,8228.406
110,9992.7213,9896.6201,9567.6812,8305.991
111,9983.3299,9887.0309,9569.4645,8284.4778
112,9922.8298,9826.3413,9608.1027,8334.8804
113,10017.2305,9920.5661,9595.6405,8192.4057
114,9977.9568,9881.1207,9571.2264,8221.6175
115,9947.7664,9850.7687,9555.2021,8259.0161
116,9955.8004,9858.6489,9603.74,8267.7801
117,9966.7034,9869.3994,9525.0764,8343.7499
118,9907.0727,9809.6302,9659.1156,8334.3289
119,10010.9828,9913.4094,9580.985,8417.5241
120,9949.8026,9852.1019,9558.0929,8322.6235
121,9910.9882,9813.171,9626.0774,8265.0807
122,9930.0594,9832.1289,9654.5653,8364.6572
123,9989.6837,9891.6431,9660.3356,8375.7882
124,9900.6293,9802.4828,9513.405,8455.8486
125,9978.2111,9879.9701,9610.3092,8406.0627
126,9951.2092,9852.8744,9564.0168,8436.7864
127,9981.1969,9882.7778,9582.1417,8469.2788
128,9978.8201,9880.3134,9601.893,8582.6117
129,9999.5295,9900.946,9681.0086,8632.2645
130,9991.0309,9892.3729,9577.2872,8678.2984
131,9983.5998,9884.8711,9641.7304,8511.5598
132,9965.9415,9867.1435,9547.0218,8520.0618
133,9919.5446,9820.6844,9624.2953,8546.6058
134,9947.5967,9848.6775,9654.5838,8664.9653
135,9986.0772,9887.0984,9645.5704,8598.3664
136,9911.1532,9812.1201,9599.891,8516.8979
137,9995.4579,9896.3734,9680.4328,8487.8845
138,9995.3942,9896.262,9549.5207,8505.915
139,10015.5017,9916.3226,9511.2292,8506.6149
140,9916.197,9816.9746,9615.012,8548.02
141,9997.1803,9897.9187,9603.1353,8560.1808
142,10086.2523,9986.9486,9601.3876,8648.517
143,9965.938,9866.5964,9602.9069,8571.3054
144,9920.1196,9820.743,9583.1614,8725.589
145,10017.8536,9918.4415,9653.2538,8721.5086
146,9994.5104,9895.0681,9555.9073,8658.6158
147,9921.9213,9822.4486,9561.9459,8587.6803
148,9975.1459,9875.6434,9544.2085,8559.2788
149,9959.3084,9859.7813,9596.4336,8657.5278
150,9930.4192,9830.868,9679.3207,8808.4233
151,9996.3444,9896.7665,9590.2,8752.6262
152,9997.1413,9897.5439,9646.1251,8720.6185
153,9959.3308,9859.7135,9548.2798,8610.1078
154,9945.7085,9846.0686,9523.04,8674.1034
155,10022.2012,9922.5436,9591.3466,8600.6063
156,9904.1869,9804.5107,9550.5118,8671.1692
157,9962.1874,9862.4923,9618.2298,8679.9298
158,9990.4729,9890.7606,9615.8493,8676.9613
159,9920.6062,9820.8785,9560.0554,8676.656
160,10004.7023,9904.9604,9577.0071,8541.4947
161,9955.439,9855.6825,9597.7286,8566.473
162,9955.2087,9855.4371,9558.0909,8619.0379
163,10005.212,9905.4322,9565.8586,8659.6119
164,9965.2016,9865.4087,9638.0362,8738.9464
165,9942.9567,9843.1558,9516.4393,8672.0082
166,9994.1161,9894.3009,9597.9639,8665.8
167,9990.4587,9890.6356,9592.4442,8701.6746
168,9997.4332,9897.6,9549.5157,8761.6134
169,9965.532,9865.6891,9633.4113,8719.8655
170,10001.6328,9901.7819,9621.7512,8721.2143
171,10073.5025,9973.6417,9556.666,8738.5257
172,10066.3626,9966.4968,9615.174,8642.3805
173,9946.2408,9846.3697,9634.0516,8688.7476
174,10085.4206,9985.5399,9637.9829,8649.0116
175,9986.4705,9886.5826,9491.1763,8718.2941
176,9959.0876,9859.1962,9634.0741,8679.7109
177,10079.6601,9979.7637,9619.9566,8704.4903
178,9928.9793,9829.074,9688.7363,8659.9904
179,9979.8743,9879.9642,9640.2704,8764.7393
180,9965.3738,9865.4601,9580.8054,8793.1888
181,9962.4074,9862.4877,9577.2938,8702.8648
182,9960.5405,9860.6179,9603.6024,8679.0399
183,9980.9013,9880.9742,9668.4308,8717.6104
184,9977.5355,9877.6055,9661.4262,8719.5072
185,9968.4312,9868.4974,9563.6325,8574.0664
186,9952.5039,9852.5656,9610.2792,8599.5067
187,9908.6133,9808.6721,9641.9931,8719.5127
188,10036.303,9936.3554,9598.3509,8800.3381
189,9926.8509,9826.905,9651.0175,8805.2106
190,9953.6309,9853.6778,9617.3984,8745.045
191,9942.6607,9842.7066,9642.2937,8684.3297
192,9950.8269,9850.8697,9639.8691,8599.8986
193,9949.1523,9849.194,9653.5817,8803.1977
194,9940.5342,9840.5735,9589.8539,8771.8622
195,9918.3556,9818.3937,9568.4599,8780.0624
196,9916.4628,9816.4968,9600.6571,8870.0363
197,9937.8384,9837.8719,9590.4016,8845.1592
198,9930.7281,9830.7623,9624.6879,8712.065
199,9969.3883,9869.4158,9586.6581,8672.0816
200,9967.2419,9867.2695,9547.5969,8791.8031
201,9968.9834,9869.0126,9646.4979,8871.8718
202,9991.6005,9891.625,9624.0062,8800.4136
203,9955.2768,9855.3011,9633.0701,8679.389
204,9948.654,9848.6763,9563.987,8687.6077
205,9981.0473,9881.0689,9621.1709,8689.2012
206,9912.698,9812.7155,9652.2492,8580.9059
207,9914.6368,9814.6536,9611.1901,8671.6639
208,9914.9684,9814.9868,9601.9783,8669.7007
209,9911.0156,9811.0355,9658.4406,8586.5714
210,9970.3513,9870.3674,9618.7841,8700.0014


==> data/DATARATE_FOR_DIFFERENT_LAMBDA.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4
1,1094.834,879.759,702.912,1667.933
2,1543.556,1475.816,1113.493,1810.011
3,1744.924,1658.372,1455.236,2366.078
4,2274.657,2191.25,1746.714,2521.064
5,2447.406,2510.6,1949.576,2744.821
6,2643.898,2586.661,2151.074,3192.056
7,3098.016,3049.153,2572.376,3648.498
8,3514.942,3336.462,3012.704,4019.388
9,3965.393,3878.095,3526.996,4069.42
10,3944.756,3787.032,3446.639,4573.64
11,4392.231,4263.073,3907.216,4513.392
12,4467.161,4246.881,3961.071,4636.545
13,4546.409,4340.707,4027.305,5405.919
14,5279.632,5020.681,4769.56,5632.268
15,5508.662,5265.346,4952.312,5856.785
16,5765.418,5508.308,5252.554,6294.541
17,6197.523,6038.279,5664.307,6487.065
18,6375.765,6043.035,5827.096,6817.602
19,6748.811,6463.842,6199.667,7255.751
20,7159.84,6846.785,6608.351,7438.344
21,7293.278,6968.665,6734.148,8174.622
22,8052.822,7856.148,7574.897,8342.377
23,8204.856,7942.937,7702.099,8687.064
24,8594.178,8438.606,8044.59,8994.649
25,8888.141,8862.005,8334.752,9132.7
26,9039.283,9021.463,8537.417,9759.405
27,9585.099,9499.161,9105.123,9665.169
28,9543.143,9539.055,9018.435,10018.401
29,9877.984,9878.343,9292.322,10390.377
30,10237.598,10203.63,9712.599,10826.489
31,10596.609,10507.805,10122.992,11183.982
32,11015.949,11073.747,10458.586,11274.906
33,11560.796,11560.072,11023.996,11455.72
34,11732.614,11847.494,11172.257,11959.858
35,12358.294,12301.226,11874.021,12077.642
36,12805.622,12659.524,12402.545,12317.625
37,13272.041,13142.581,12832.559,12459.095
38,13691.814,13468.151,13195.67,12884.416
39,13981.919,13748.822,13405.003,12831.306
40,14247.269,13984.645,13753.966,13164.889
41,14389.295,14145.342,13851.067,13246.431
42,14829.101,14598.085,14308.426,13531.018
43,14926.894,14685.401,14409.253,13777.034
44,15035.91,14804.639,14558.389,13874.771
45,15295.163,15056.899,14718.277,14098.887
46,15451.228,15209.718,14957.403,14219.024
47,15541.185,15291.139,15042.274,14360.698
48,15692.405,15462.769,15171.134,14525.163
49,15773.043,15523.832,15191.026,14513.711
50,16091.822,15834.005,15441.382,14847.775
51,16133.248,15881.529,15546.398,14955.727
52,16266.328,16031.905,15767.535,15059.797
53,16396.747,16145.375,15806.209,14964.958
54,16724.9,16462.413,16178.755,15538.088
55,16821.082,16569.93,16276.828,15641.571
56,17011.324,16793.959,16456.138,15903.877
57,16989.96,16701.998,16439.668,15688.738
58,17089.044,16825.072,16546.64,15766.646
59,17159.657,16911.524,16667.406,16060.047
60,17074.155,16839.189,16531.69,15807.058
61,17102.76,16839.328,16574.69,15767.17
62,17074.344,16840.172,16533.436,15806.863
63,17105.491,16879.563,16597.586,15857.586
64,17189.368,16934.964,16652.689,15927.501
65,17194.426,16913.369,16719.918,15754.337
66,16973.405,16745.456,16512.408,15842.614
67,17148.26,16906.216,16576.151,15869.972
68,16998.183,16774.8,16483.114,15873.495
69,17120.845,16852.808,16620.001,15895.11
70,17118.586,16868.755,16601.62,15752.375
71,17055.227,16803.459,16529.011,15950.62
72,17104.127,16872.428,16483.242,15964.251
73,17174.511,16920.527,16661.142,15930.385
74,17103.664,16849.293,16557.385,15821.944
75,17164.002,16912.894,16676.227,15804.447
76,17127.532,16874.215,16628.596,15921.717
77,17028.154,16781.697,16462.979,15994.573
78,17115.035,16868.473,16632.539,15944.837
79,17142.522,16860.332,16601.932,15974.005
80,17059.079,16826.341,16553.049,15893.528
81,17135.7,16860.634,16680.017,15959.29
82,17127.144,16869.597,16546.026,15881.564
83,17062.417,16812.389,16469.885,15717.766
84,17007.14,16763.765,16483.1,15720.093
85,17125.737,16899.706,16574.404,15941.456
86,17059.36,16822.704,16587.209,15840.862
87,17099.246,16839.19,16593.97,15902.987
88,17075.656,16852.236,16547.548,15816.722
89,17183.969,16954.369,16664.394,15978.41
90,17113.101,16866.229,16594.495,15984.544
91,17078.094,16817.407,16517.151,15813.724
92,17092.627,16849.82,16569.788,15879.268
93,17161.132,16885.15,16621.794,15969.238
94,17023.566,16783.578,16518.091,15916.072
95,17042.19,16800.306,16564.267,15958.249
96,17183.624,16958.543,16601.171,15765.349
97,17169.535,16899.513,16586.327,15872.917
98,17182.716,16917.55,16654.497,15830.346
99,17177.652,16941.981,16661.197,15874.966
100,17057.588,16815.337,16472.113,15852.328
101,17138.009,16902.432,16646.938,15920.04
102,17118.008,16879.263,16622.975,15740.01
103,17085.347,16837.169,16588.643,15972.871
104,17118.243,16852.258,16615.606,15817.627
105,17129.731,16898.288,16635.291,16006.681
106,17140.626,16869.245,16676.386,15882.089
107,17133.638,16903.832,16608.857,15786.626
108,17098.801,16851.331,16558.898,15956.258
109,17126.104,16871.573,16608.838,15868.407
110,17049.188,16765.491,16554.708,15865.412
111,17098.755,16832.736,16556.025,15969.719
112,17153.897,16906.484,16655.138,15843.545
113,17046.326,16785.829,16487.796,15739.469
114,17106.148,16870.011,16530.359,15860.87
115,17081.009,16851.723,16609.05,15812.105
116,17181.88,16941.59,16643.835,15849.577
117,17012.201,16767.57,16509.791,15774.205
118,17104.946,16845.062,16606.531,15810.065
119,17126.356,16876.607,16639.693,15886.624
120,17184.254,16949.717,16731.951,15960.998
121,17123.41,16868.254,16572.462,15964.182
122,17177.392,16953.145,16645.67,15771.708
123,17103.946,16857.251,16568.105,15855.242
124,17100.337,16837.95,16599.634,15991.921
125,17057.819,16814.877,16537.15,15948.006
126,17209.856,16956.803,16654.524,15924.085
127,17158.722,16881.768,16594.185,15953.007
128,17089.71,16844.365,16597.349,15813.986
129,17118.152,16858.92,16636.943,15857.272
130,17082.321,16821.883,16622.653,15856.138
131,17103.174,16868.443,16525.219,15890.871
132,17043.174,16803.107,16514.365,15908.681
133,17204.681,16941.239,16636.024,15920.35
134,17035.272,16763.114,16538.44,15926.868
135,17012.701,16749.221,16516.066,15918.985
136,17021.646,16755.31,16467.884,15833.036
137,17042.306,16793.856,16517.046,15793.049
138,17188.59,16924.327,16622.505,15978.548
139,17072.753,16814.225,16572.39,15981.523
140,17116.884,16815.498,16529.099,15884.336
141,17096.609,16846.15,16622.857,15815.07
142,17058.672,16812.281,16600.039,16036.116
143,17181.891,16890.301,16639.714,15854.317
144,17018.679,16755.987,16551.456,15858.91
145,17124.811,16893.655,16611.224,15913.891
146,17098.662,16823.607,16629.413,15854.045
147,17092.022,16848.127,16643.949,15986.111
148,17183.139,16927.755,16614.436,15936.252
149,17148.364,16913.089,16618.202,15814.536
150,17070.727,16823.945,16535.184,15807.335
151,17103.233,16870.644,16613.071,15906.702
152,17173.369,16936.692,16633.947,15862.634
153,17095.255,16858.061,16608.645,16027.967
154,17193.548,16917.168,16572.849,15947.101
155,17072.65,16810.116,16511.182,15777.925
156,17123.337,16874.999,16581.764,15958.41
157,17111.506,16802.676,16562.029,15944.592
158,17151.754,16934.633,16678.807,15986.068
159,17156.567,16882.896,16616.942,15869.216
160,17040.865,16794.952,16534.967,15921.441
161,17134.269,16881.524,16603.374,15927.252
162,17176.699,16934.342,16657.79,15947.474
163,17121.693,16845.604,16642.435,15903.672
164,17147.284,16906.478,16630.858,15867.316
165,17152.449,16922.989,16675.553,15826.766
166,17047.395,16816.04,16561.879,15947.124
167,17118.804,16899.859,16521.69,15823.665
168,17138.165,16902.341,16551.037,16025.703
169,17094.748,16832.7,16586.403,15821.746
170,17081.602,16825.672,16621.958,15880.411
171,17107.91,16859.937,16612.218,16006.195
172,17126.291,16872.376,16639.652,15856.938
173,17076.188,16794.833,16563.345,15808.757
174,17237.154,17018.302,16630.11,15813.003
175,17150.714,16900.087,16572.031,15796.076
176,17166.364,16915.219,16668.001,15883.719
177,17197.02,16922.625,16665.362,15882.473
178,17109.503,16863.061,16629.85,15880.036
179,17163.192,16901.223,16547.372,16023.154
180,17162.51,16915.95,16639.427,15956.397
181,17043.087,16805.552,16526.068,15912.674
182,17164.619,16926.297,16576.528,15886.399
183,17134.939,16869.832,16565.539,15876.654
184,17077.494,16808.431,16551.275,15833.228
185,17208.62,16961.714,16632.539,15896.108
186,17090.173,16844.018,16554.24,15845.717
187,17126.857,16879.446,16666.259,15965.96
188,17091.955,16841.746,16549.182,15875.402
189,17101.112,16854.743,16614.25,15856.225
190,17110.211,16846.245,16633.495,15860.973
191,17096.258,16844.366,16556.472,16000.799
192,17022.401,16802.715,16544.765,15819.939
193,17079.44,16828.883,16541.99,15805.394
194,17093.238,16861.825,16506.941,15781.439
195,17205.42,16952.108,16721.481,16047.636
196,17139.583,16886.141,16611.59,15872.775
197,17115.711,16865.813,16645.522,16017.397
198,17109.367,16876.68,16597.715,15897.791
199,17135.719,16891.916,16584.974,15907.694
200,17126.748,16884.078,16642.837,15896.273
201,17059.431,16783.072,16566.61,15887.108
202,17154.125,16938.899,16602.078,15837.461
203,17043.847,16769.773,16487.788,15822.099
204,17143.219,16899.316,16599.158,15989.12
205,17082.209,16819.04,16612.857,15832.927
206,17057.575,16821.556,16534.835,15794.056
207,17157.449,16879.009,16613.684,15904.741
208,17066.772,16799.381,16631.981,15933.121
209,17080.519,16850.272,16634.062,15894.16
210,17056.165,16816.628,16504.099,15850.076


==> data/GUMBEL.csv <==
x_data,reward_DLuser1,reward_DLuser2
1,702.9116,1124.284
2,1113.4928,1300.3479
3,1455.2359,1526.4799
4,1746.714,1414.7523
5,1949.576,1497.766
6,2151.0735,1610.9764
7,2572.3763,1298.6304
8,3012.7044,1542.2409
9,3526.9957,1588.1259
10,3446.6394,1409.5551
11,3907.2155,1627.1315
12,3961.0712,1683.4722
13,4027.3046,1663.9442
14,4769.5603,1827.3133
15,4952.3118,1895.623
16,5252.5544,1735.5089
17,5664.3069,1949.9721
18,5827.0956,1978.018
19,6199.667,2104.8631
20,6608.3512,2014.1021
21,6734.1477,2087.1417
22,7574.8974,2324.3817
23,7702.0987,2289.7422
24,8044.5899,2460.0582
25,8334.7517,2376.5267
26,8537.4168,2494.5652
27,9105.1227,2669.8529
28,9018.4351,2757.6642
29,9292.3219,2827.4519
30,9712.5987,2932.4446
31,10122.9919,3078.1945
32,10458.5864,3050.6157
33,11023.9965,3195.0387
34,11172.2572,3233.282
35,11874.0205,3274.7181
36,12402.5454,3586.1715
37,12832.5594,3815.1703
38,13195.6699,3790.2492
39,13405.0027,3793.9104
40,13753.9658,4040.2565
41,13851.067,4046.059
42,14308.4255,4275.4786
43,14409.253,4546.149
44,14558.3885,4576.4425
45,14718.2766,4740.4945
46,14957.403,4993.761
47,15042.2744,5080.98
48,15171.1342,5223.9725
49,15191.0259,5474.1979
50,15441.3819,5655.388
51,15546.3984,5837.784
52,15767.5348,5990.1336
53,15806.2091,6213.1684
54,16178.7545,6394.7005
55,16276.8284,6527.8562
56,16456.1378,6622.5986
57,16439.6685,6860.5243
58,16546.6395,6982.6975
59,16667.4061,7236.6529
60,16531.6898,7398.3435
61,16574.6902,7472.7131
62,16533.4364,7621.0141
63,16597.5858,7723.9544
64,16652.6889,8045.6705
65,16719.918,8155.4811
66,16512.4081,8304.0136
67,16576.1505,8492.0858
68,16483.1139,8739.6991
69,16620.001,8862.8838
70,16601.6203,9108.021
71,16529.0114,9259.6402
72,16483.242,9442.7516
73,16661.1416,9537.7623
74,16557.3851,9672.5817
75,16676.2275,9899.2953
76,16628.5957,10093.7275
77,16462.9788,10116.5558
78,16632.5389,10319.9779
79,16601.9325,10528.5334
80,16553.0494,10627.0996
81,16680.0171,10791.6512
82,16546.026,11007.5795
83,16469.8845,11119.6393
84,16483.0999,11280.8492
85,16574.4035,11430.4288
86,16587.2092,11505.8812
87,16593.9705,11665.6989
88,16547.5481,11766.5966
89,16664.3945,11768.2043
90,16594.4949,11999.3519
91,16517.1511,12062.6366
92,16569.7878,12321.8044
93,16621.7941,12333.1603
94,16518.0911,12531.8434
95,16564.2671,12735.1328
96,16601.1711,12707.6808
97,16586.3268,12903.4836
98,16654.4968,12822.7186
99,16661.1968,13042.0567
100,16472.1125,13207.4364
101,16646.9379,13313.2195
102,16622.9746,13433.2249
103,16588.6428,13498.0979
104,16615.6055,13681.125
105,16635.2909,13797.9409
106,16676.3865,13857.6602
107,16608.8574,13981.2426
108,16558.8981,13986.4452
109,16608.8378,14178.7711
110,16554.7082,14135.9763
111,16556.0251,14301.9484
112,16655.1377,14318.364
113,16487.7963,14477.2797
114,16530.3587,14544.3878
115,16609.05,14616.6179
116,16643.8346,14677.7832
117,16509.791,14812.914
118,16606.5314,14886.0156
119,16639.6933,14823.9253
120,16731.9511,14986.7854
121,16572.4624,15049.2377
122,16645.6704,15125.0733
123,16568.1055,15218.0317
124,16599.6342,15323.9379
125,16537.1498,15307.3593
126,16654.5238,15417.7372
127,16594.1848,15413.9671
128,16597.3493,15487.9729
129,16636.9428,15539.9055
130,16622.6533,15574.9483
131,16525.2195,15614.6063
132,16514.3649,15676.7509
133,16636.0242,15670.7543
134,16538.4404,15731.4735
135,16516.0664,15907.9878
136,16467.8844,15812.353
137,16517.0461,15892.2288
138,16622.505,15910.5983
139,16572.3897,15887.6882
140,16529.0992,15889.4393
141,16622.8566,15996.6413
142,16600.0389,16005.6956
143,16639.7143,16002.2936
144,16551.4562,16056.9235
145,16611.2238,16059.9058
146,16629.4128,16099.1489
147,16643.9489,16076.4814
148,16614.4362,16108.2485
149,16618.2017,16170.9835
150,16535.1839,16137.3877
151,16613.071,16233.4604
152,16633.947,16191.6903
153,16608.6447,16149.6032
154,16572.8489,16201.7409
155,16511.1816,16179.2827
156,16581.7643,16167.9503
157,16562.0288,16192.3499
158,16678.8073,16249.7176
159,16616.9425,16206.1744
160,16534.9672,16258.2265
161,16603.3742,16213.8071
162,16657.7899,16185.866
163,16642.4353,16254.4392
164,16630.8577,16181.265
165,16675.5528,16204.3746
166,16561.8788,16231.9125
167,16521.6901,16194.0883
168,16551.037,16205.4771
169,16586.403,16216.382
170,16621.9583,16237.9019
171,16612.2182,16297.4126
172,16639.652,16211.9912
173,16563.3452,16202.9967
174,16630.1099,16166.6428
175,16572.031,16160.1823
176,16668.0015,16150.3894
177,16665.3619,16161.6404
178,16629.8502,16195.2223
179,16547.3722,16164.9852
180,16639.4266,16182.9839
181,16526.0684,16130.0585
182,16576.5276,16127.4251
183,16565.5388,16133.5922
184,16551.2749,16157.1447
185,16632.5394,16133.8675
186,16554.2396,16104.7998
187,16666.2594,16136.4535
188,16549.182,16154.2633
189,16614.25,16198.0219
190,16633.4953,16225.7804
191,16556.4717,16155.3681
192,16544.7648,16110.4517
193,16541.9901,16157.4245
194,16506.9407,16115.3682
195,16721.4812,16196.8223
196,16611.5898,16170.0641
197,16645.5225,16237.1227
198,16597.715,16112.8786
199,16584.9744,16152.9286
200,16642.8372,16165.1782
201,16566.6096,16236.1338
202,16602.0778,16201.7235
203,16487.7885,16202.6215
204,16599.158,16215.9525
205,16612.8569,16209.3651
206,16534.8345,16210.6304
207,16613.6843,16187.2256
208,16631.9806,16192.6811
209,16634.0616,16221.8141
210,16504.0993,16236.8159


==> data/IRS12BY12.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6,reward
1,1217.250212,1118.349311,340.533714,835.044178,489.309212,55.993201,676.0799713
2,2376.185921,2358.177242,1271.633032,1819.404568,1579.045072,972.335381,1729.463536
3,2977.403793,2867.945342,1984.607906,2339.33585,2264.097913,1276.462731,2284.975589
4,3070.732852,3521.778252,2307.679385,2868.669342,2089.734033,1377.624858,2539.369787
5,4009.70737,3963.371805,2576.847897,3051.794014,3761.789359,2173.76151,3256.211993
6,4204.708942,3849.20276,2872.844957,4190.382176,4718.341734,2571.943242,3734.570635
7,5021.702815,4265.901885,3200.175708,4927.691103,5798.360128,2954.743732,4361.429229
8,5272.093183,5884.219662,3504.585895,6246.054243,6854.886207,3447.904763,5201.623992
9,5568.943525,6341.314578,3674.943752,6603.254663,8911.776131,3603.149763,5783.897069
10,6853.939811,7557.121516,3827.634632,7150.708288,10042.42123,4283.820458,6619.274322
11,8151.414485,8533.815576,4007.577062,8360.287195,10584.68374,4539.876385,7362.942407
12,8986.901479,9556.141815,3947.648452,8260.579299,9738.27231,5102.151081,7598.615739
13,9421.023136,10238.67215,4126.721012,9479.374573,12020.1011,5428.366247,8452.376369
14,10088.32166,11619.35591,4109.595231,10622.53535,13035.78614,5816.893982,9215.414712
15,10287.21458,13146.14876,4103.565324,11803.06757,14344.73122,5957.147368,9940.31247
16,10802.30381,13946.43052,4243.021353,13456.07269,14294.34253,6367.039155,10518.20168
17,10971.66467,14565.19989,4369.547979,14377.83298,15321.70216,6519.713126,11020.94347
18,10924.07844,15660.49845,4599.844286,15079.57722,16312.4008,6600.510505,11529.48495
19,11211.33978,15661.30744,4743.768403,15355.54092,17458.68592,6798.065145,11871.45127
20,11693.21309,15670.20157,4887.986721,15377.51796,17509.21773,6888.791048,12004.48802
21,11668.89425,15673.86509,4993.32967,15266.65239,17636.78372,6904.694997,12024.03669
22,11713.36923,15841.35747,5180.979457,14992.53534,17662.24842,7012.744512,12067.20574
23,11975.72501,15898.02756,5205.684796,15194.17426,17614.25874,7123.224953,12168.51589
24,11976.8607,15916.12201,5203.19366,15304.14992,17577.2601,7374.004082,12225.26508
25,11815.06274,15862.16542,5331.997915,15333.14014,17568.49784,7414.044053,12220.81802
26,11953.22344,15909.19888,5421.478517,15378.15441,17643.7151,7521.272641,12304.50716
27,12454.58836,15883.45047,5701.359666,15296.28012,17653.92106,7660.332817,12441.65542
28,12339.11844,15864.4944,6016.885919,15427.3264,17697.02382,7758.383208,12517.20536
29,12158.21248,15508.5886,6153.901435,15324.42908,17723.03446,7723.391133,12431.9262
30,12465.34307,15684.64337,6287.971739,15328.62146,17427.09544,7722.3928,12486.01131
31,12348.4259,15784.68778,6175.994695,15307.67321,17497.23309,7762.422237,12479.40615
32,12645.59148,15916.72692,6341.018091,15411.76789,17702.27547,7750.442144,12627.97033
33,12738.65478,15803.75095,6356.08876,15331.82171,17557.42919,7724.446323,12585.36529
34,12993.66068,15853.78201,6482.182851,15333.94156,17693.49726,7730.653021,12681.28623
35,13197.6618,15754.91587,6343.217782,15451.01527,17597.62779,7763.761152,12684.69994
36,13422.68678,15777.21887,6443.230942,15408.22272,17690.69876,7777.815044,12753.31219
37,13591.70516,15886.46211,6393.395262,15372.2492,17569.20695,7741.852701,12759.14523
38,13548.7264,15934.6479,6389.541325,15377.30403,17600.3225,7623.034549,12745.59612
39,13307.86484,15877.68414,6472.604205,15424.36013,17684.34405,7456.082024,12703.82323
40,13373.90125,15887.70112,6435.65677,15460.36696,17649.43119,7454.26908,12710.22106
41,13499.98727,15933.7798,6478.676933,15439.44658,17600.88543,7705.325523,12776.35026
42,13521.08386,15785.79616,6417.729483,15443.51741,17599.92031,7778.489564,12757.75613
43,13491.53778,15862.89857,6453.750497,15348.52093,17617.01225,7791.561183,12760.8802
44,13572.02685,15532.99092,6348.227238,15326.53077,17537.16391,7714.670727,12671.93507
45,13530.04902,15944.04109,6451.264731,15291.65357,17683.23372,7757.746238,12776.33139
46,13567.25156,15897.50855,6366.283057,15386.67512,17727.24988,7757.76915,12783.78955
47,13619.2747,15945.55967,6435.383925,15450.68415,17713.353,7757.867024,12820.35374
48,13532.467,15792.57512,6363.473062,15424.84779,17610.49571,7765.933067,12748.29862
49,13472.61731,15697.64233,6437.557849,15366.9071,17579.51792,7772.977255,12721.20329
50,13372.7472,15529.04296,6371.568572,15475.94587,17667.56475,7783.012631,12699.98033
51,13289.87052,15919.0866,6443.646154,15410.94994,17649.73994,7799.088252,12752.06357
52,13431.95395,15786.16585,6341.878348,15420.96521,17594.92283,7766.116399,12723.6671
53,13523.1467,15806.29272,6437.953565,15457.1851,17568.01386,7737.165416,12754.95956
54,13439.17592,15829.31055,6428.969891,15361.24332,17666.10706,7774.220246,12749.83783
55,13430.22338,15857.33972,6342.063454,15464.28099,17645.12305,7710.264435,12741.54917
56,13623.31725,15954.40961,6443.117555,15347.362,17637.39522,7771.26998,12796.14527
57,13433.39143,15938.53352,6504.129835,15369.44846,17639.82112,7737.333931,12770.44305
58,13507.5191,15887.58815,6436.13066,15335.56436,17654.90086,7791.335391,12768.83975
59,13579.54574,15939.66533,6471.163524,15413.63063,17611.99365,7724.368007,12790.06115
60,13486.54961,15791.68405,6337.166407,15459.64778,17575.01887,7797.386414,12741.24219
61,13605.55668,15780.8215,6347.207347,15349.70567,17645.32463,7780.607976,12751.5373
62,13538.56839,15852.97832,6422.220414,15317.84455,17622.33212,7747.684055,12750.27131
63,13466.60924,15823.07027,6361.265357,15321.93602,17662.40958,7722.76418,12726.34244
64,13577.62445,15880.07105,6314.320869,15475.96154,17709.43122,7735.854111,12782.21054
65,13576.75382,15572.14618,6502.328278,15439.01467,17695.62489,7729.924545,12752.63206
66,13484.85293,15924.29884,6416.434515,15375.43336,17718.76149,7737.072772,12776.14232
67,13574.86368,15936.39849,6457.712797,15329.56664,17634.80464,7798.171836,12788.58635
68,13426.91168,15810.59439,6363.771882,15336.97673,17653.84701,7745.244705,12722.89107
69,13526.21382,15954.59944,6415.778079,15431.04078,17660.04933,7762.649164,12791.72177
70,13457.50569,15640.80096,6456.900419,15412.08591,17630.33391,7723.79689,12720.2373
71,13456.57746,15908.96917,6379.053516,15381.29794,17680.33698,7741.889615,12758.02078
72,13456.58581,15786.11249,6404.125794,15350.37712,17670.46282,7749.951159,12736.2692
73,13441.64748,15852.17724,6318.287918,15396.39071,17594.09963,7730.999258,12722.26704
74,13475.93538,15809.21589,6465.348982,15327.48275,17564.12274,7599.216527,12706.88704
75,13510.10014,15880.24404,6429.390812,15419.5072,17604.41587,7763.341151,12767.8332
76,13584.10521,15949.26401,6377.639524,15364.69315,17586.48732,7777.412701,12773.26699
77,13444.23085,15856.27228,6153.120597,15378.7226,17562.50428,7744.472673,12689.88721
78,13501.42458,15895.3633,6278.143816,15403.84723,17614.87321,7742.491602,12739.35729
79,13445.77691,15916.62642,6485.160333,15371.01194,17734.93026,7784.56629,12789.67869
80,13307.79192,15797.63208,6178.194366,15415.12122,17632.97602,7462.61739,12632.38883
81,13286.85687,15825.64664,6453.345753,15316.25251,17602.15689,7640.620864,12687.47992
82,13528.00732,15931.64855,6380.428603,15382.26297,17567.2616,7742.752026,12755.39351
83,13559.27008,15805.85639,6313.514875,15363.31499,17697.43494,7777.771968,12752.86054
84,13527.29007,15885.07602,6321.584753,15473.35647,17637.46448,7791.850798,12772.77043
85,13500.4029,15883.11275,6421.665811,15303.49308,17644.56972,7759.868783,12752.18551
86,13437.49064,15795.22416,6312.793966,15345.59578,17539.64746,7797.913749,12704.77763
87,13595.55009,15893.26887,6389.83364,15354.62142,17545.72514,7789.968248,12761.49457
88,13512.67028,15896.41722,6452.959899,15288.62519,17561.89284,7742.983506,12742.59149
89,13622.82347,15831.53725,6417.99536,15217.95883,17492.91416,7804.023789,12731.20881
90,13451.82974,15788.61041,6468.014965,15260.17973,17532.98461,7743.325058,12707.49075
91,13445.84795,15686.64526,6383.154102,15257.25608,17503.05507,7783.331473,12676.54832
92,13491.05323,15769.83155,6438.180068,15380.26355,17567.06456,7725.450047,12728.6405
93,13597.08672,15962.93719,6374.571413,15395.26666,17578.06813,7714.458742,12770.39814
94,13556.12078,15785.02647,6461.665299,15380.35914,17588.07734,7731.476609,12750.45427
95,13550.14115,15907.1092,6356.714971,15364.37741,17584.08539,7763.599509,12754.33794
96,13602.18959,15971.14195,6505.774668,15450.40333,17688.1611,7780.602469,12833.04552
97,13448.20643,15845.153,6323.776324,15361.65076,17691.23695,7770.625456,12740.10815
98,13510.23944,15889.27806,6339.897622,15426.75185,17617.29515,7801.64873,12764.18514
99,13613.29439,15785.45664,6354.915879,15470.77512,17675.34564,7795.74156,12782.5882
100,13553.32307,15576.50846,6481.956726,15356.93252,17439.52058,7727.751419,12689.33213
101,13509.50466,15610.64142,6503.124624,15400.84774,17440.6079,7720.810011,12697.58939
102,13467.72419,15978.69696,6321.227412,15436.96727,17588.76667,7729.849841,12753.87206
103,13458.82302,15822.73612,6435.384645,15431.0042,17613.93833,7772.076097,12755.6604
104,13436.83394,15835.848,6416.484883,15436.04008,17661.00387,7745.226516,12755.23955
105,13592.84058,15917.90366,6455.489025,15380.16669,17567.27858,7729.428037,12773.8511
106,13486.07098,15801.98249,6421.831385,15385.1798,17710.36377,7739.462429,12757.48181
107,13482.09495,15801.01835,6491.881801,15346.44737,17625.4034,7748.632343,12749.24637
108,13469.15194,15851.07136,6393.042301,15385.50634,17720.48852,7734.654305,12758.98579
109,13531.45121,15794.08884,6333.048672,15455.58275,17551.70611,7719.723664,12730.93354
110,13458.46566,15839.28355,6340.203352,15484.66178,17694.8469,7799.883512,12769.55746
111,13611.49161,15901.30206,6497.334828,15287.68337,17675.95394,7801.128529,12795.81572
112,13602.51708,15865.53813,6431.344242,15359.78747,17649.03972,7722.131528,12771.72636
113,13582.56061,15967.56802,6389.348197,15324.84618,17629.09604,7784.31514,12779.62236
114,13580.63386,15849.61898,6425.386191,15419.02474,17733.12854,7730.452791,12789.70752
115,13433.74835,15930.74789,6393.405063,15400.071,17589.27702,7774.505558,12753.62581
116,13564.80704,15809.79198,6416.499312,15324.08428,17588.32774,7772.593333,12746.01728
117,13588.94333,15971.80219,6478.545747,15301.09169,17555.37592,7724.728099,12770.08116
118,13537.13757,15822.91788,6338.702567,15415.14378,17641.42138,7735.763364,12748.51442
119,13486.25206,15953.93156,6494.733365,15390.14546,17600.56933,7713.803733,12773.23925
120,13605.28428,15859.0119,6485.836568,15329.14689,17658.62942,7794.881549,12788.79843
121,13577.29813,15896.30776,6463.85056,15373.36513,17623.67398,7730.025837,12777.42023
122,13597.30784,15851.4855,6484.94749,15331.42362,17652.70168,7794.08458,12785.32512
123,13453.4869,15859.49659,6389.988478,15304.44133,17741.70428,7762.089928,12751.86792
124,13623.50644,15874.74222,6319.049039,15307.48942,17677.70826,7759.161506,12760.27615
125,13573.50681,15946.01155,6313.126639,15402.53994,17554.92925,7798.265156,12764.72989
126,13466.57727,15946.12014,6344.129837,15300.56637,17642.01913,7773.283577,12745.44939
127,13378.64314,15949.13014,6329.192089,15393.6448,17595.11133,7783.423978,12738.19091
128,13501.66046,15984.27703,6445.240622,15391.66648,17571.31242,7771.655345,12777.63539
129,13477.71845,15875.33366,6510.458774,15468.67373,17698.41242,7791.681226,12803.71304
130,13320.97444,15913.45597,6463.486053,15432.71589,17558.41292,7781.761579,12745.13448
131,13301.07545,15938.46183,6492.589843,15368.7219,17616.46366,7804.787553,12753.68337
132,13598.10131,15958.4926,6382.908139,15296.74179,17567.59713,7724.905119,12754.79101
133,13604.23329,15961.50677,6379.970346,15337.82764,17706.69107,7765.930953,12792.69334
134,13436.47994,15823.60023,6507.352819,15343.14484,17672.81276,7807.940201,12765.2218
135,13563.60155,15805.74193,6395.532718,15439.31706,17685.82619,7710.952945,12766.82873
136,13607.63765,15976.79345,6390.539265,15312.36528,17604.88223,7757.008916,12774.87113
137,13589.71429,15926.02753,6428.545575,15312.46061,17651.08376,7739.188978,12774.50346
138,13512.71799,15918.03081,6473.677694,15378.49983,17665.15163,7752.242675,12783.38677
139,13581.77785,15987.1002,6357.711912,15361.51248,17624.17175,7790.270984,12783.75753
140,13560.78385,15946.11835,6506.791167,15302.5552,17560.19013,7800.461284,12779.48333
141,13594.81376,15940.25441,6414.826924,15465.56039,17438.20425,7743.478084,12766.18964
142,13522.81868,15836.36445,6369.048257,15428.64213,17432.20584,7762.543177,12725.27042
143,13545.8624,15936.44318,6332.079515,15362.6662,17729.23849,7785.549923,12781.97328
144,13482.90708,15870.55515,6422.15094,15466.74618,17738.27835,7800.564325,12796.867
145,13436.95073,15802.59019,6484.29496,15354.75544,17598.28578,7740.855506,12736.28877
146,13535.14744,15979.86239,6388.31773,15413.76905,17547.35612,7785.954026,12775.06779
147,13620.14869,15863.88808,6482.339174,15455.79371,17703.51812,7800.072518,12820.96005
148,13541.16165,15925.03825,6419.719141,15331.80995,17645.54472,7633.113373,12749.39785
149,13437.26036,15842.03982,6415.790845,15318.87509,17562.57102,7553.1253,12688.27707
150,13535.50981,15831.04279,6426.813779,15302.94958,17658.67102,7577.164424,12722.02523
151,13543.52035,15850.11507,6396.921498,15375.02118,17569.67134,7719.214709,12742.41069
152,13610.54255,15985.24424,6475.231994,15488.02996,17589.93722,7750.217438,12816.5339
153,13503.71081,15918.65707,6427.486207,15331.19907,17724.94013,7807.305839,12785.54985
154,13566.73894,15973.99564,6386.549212,15301.29193,17655.24779,7770.391083,12775.70243
155,13568.7555,15914.00016,6367.555717,15367.31196,17548.60786,7722.499569,12748.12179
156,13577.97753,15898.01963,6490.905175,15330.33612,17723.67804,7748.637825,12794.92572
157,13623.02679,15920.05535,6340.095567,15447.39592,17552.73817,7739.69484,12770.50111
158,13540.18674,15842.11486,6403.126728,15439.42579,17712.80746,7774.811835,12785.41224
159,13546.21387,15884.13415,6495.237601,15299.4318,17652.81179,7803.832819,12780.27701
160,13441.30823,15889.15838,6444.494864,15457.53608,17668.83438,7749.881325,12775.20221
161,13480.51113,15914.36959,6510.683621,15453.68228,17708.86514,7729.02121,12799.52216
162,13574.54177,15878.42276,6484.75502,15424.68392,17642.92893,7769.134096,12795.74442
163,13536.617,15979.55501,6503.796573,15302.68494,17633.00126,7799.164301,12792.46985
164,13492.68942,15948.56228,6387.838002,15480.73732,17587.09962,7769.283949,12777.70177
165,13488.70358,15825.59127,6375.953872,15329.88908,17727.36031,7804.652254,12758.69173
166,13454.77572,15983.75362,6392.063299,15470.90951,17677.40592,7759.746635,12789.77578
167,13572.80593,15962.87391,6507.202865,15349.05247,17624.41286,7722.849496,12789.86626
168,13513.90823,15903.96755,6366.246309,15461.13194,17651.53947,7723.966962,12770.12674
169,13620.93458,15905.01616,6457.328473,15362.2388,17596.59745,7801.001755,12790.51954
170,13581.06416,15861.0553,6493.772093,15477.24512,17586.75855,7697.337809,12782.87217
171,13622.0857,15958.0728,6510.803,15489.31961,17676.75903,7700.458416,12826.24976
172,13523.12232,15792.18091,6511.826669,15325.33103,17710.87725,7789.469816,12775.468
173,13606.30097,15829.19393,6376.93685,15487.43032,17570.03721,7803.475239,12778.89575
174,13621.50836,15937.25193,6366.06674,15362.43418,17728.41662,7717.479212,12788.85951
175,13509.5855,15990.26042,6505.129234,15399.45168,17699.45782,7742.565098,12807.74163
176,13452.58856,15975.31627,6375.363955,15400.50897,17570.54662,7784.66983,12759.83237
177,13512.65752,15823.33932,6504.414558,15323.59618,17604.60008,7760.700366,12754.88467
178,13552.85839,15819.66295,6371.452731,15338.62684,17592.68236,7745.740328,12736.83727
179,13593.03732,15793.69239,6390.479509,15417.69003,17594.97493,7765.743884,12759.26968
180,13544.05011,15951.70738,6313.504926,15388.78442,17719.05776,7778.844908,12782.65825
181,13477.16497,15824.74028,6214.523686,15444.80878,17706.25428,7746.8497,12735.72362
182,13563.17589,15908.97586,6372.601127,15320.94317,17611.47212,7747.946254,12754.18574
183,13630.22558,15796.99453,6449.751893,15330.11865,17639.48992,7734.018349,12763.43315
184,13499.45711,15937.16484,6397.766771,15366.33754,17562.59875,7797.097732,12760.07046
185,13617.63093,15948.18538,6509.77459,15486.56424,17637.77226,7721.261388,12820.19813
186,13470.23158,15981.18612,6516.878424,15447.57964,17551.80585,7758.332548,12787.66903
187,13455.26546,15798.3887,6509.047515,15404.58633,17708.83474,7807.465494,12780.59804
188,13611.37294,15798.70472,6495.083763,15438.6334,17631.86743,7727.488457,12783.85845
189,13503.53651,15890.72382,6422.204584,15322.7128,17679.99526,7724.673358,12757.30772
190,13616.68423,15840.81506,6471.379289,15452.03394,17719.99912,7787.6945,12814.76769
191,13480.76278,15937.84563,6393.596449,15429.0869,17667.09844,7758.846696,12777.87282
192,13449.9101,15987.96318,6436.675018,15349.13091,17575.1434,7800.987042,12766.63494
193,13445.99058,15831.11806,6432.745812,15357.19731,17592.20555,7786.003233,12740.87676
194,13538.17679,15799.14571,6461.002863,15303.23643,17700.30192,7774.208664,12762.67873
195,13535.33856,15842.1565,6445.137284,15323.2368,17589.32223,7803.272993,12756.41073
196,13521.41077,15882.21959,6355.147006,15402.29334,17553.36448,7754.321895,12744.79285
197,13586.60228,15862.31337,6444.187755,15343.30101,17627.50661,7812.323454,12779.37241
198,13567.90959,15976.35417,6468.259247,15344.38283,17620.61626,7777.326818,12792.47482
199,13542.91118,15989.37439,6145.157494,15302.47564,17710.70004,7740.327629,12738.49106
200,13605.07149,15950.39113,6034.4524,15460.49897,17703.75037,7665.359336,12736.58728
201,13573.16718,15915.39945,6305.901506,15372.53456,17580.82155,7682.40994,12738.37236
202,13549.48829,15934.42482,6349.951094,15459.55437,17735.93388,7739.485529,12794.80633
203,13500.49535,15885.44095,6504.008693,15400.63368,17690.12657,7767.491162,12791.36607
204,13529.54617,15916.48711,6516.018729,15390.67452,17693.13861,7796.630086,12807.08254
205,13534.76638,15918.54264,6429.126552,15309.68099,17683.1426,7779.68902,12775.8247
206,13453.7674,15872.67914,6414.152764,15365.78839,17616.19765,7783.830388,12751.06929
207,13522.80993,15971.68895,6342.439421,15383.89235,17568.32405,7762.874701,12758.67157
208,13500.93707,15835.80986,6505.534694,15337.91214,17681.61176,7803.913832,12777.61989
209,13517.9693,15899.9481,6519.723842,15322.92841,17591.64965,7719.959044,12762.02972
210,13484.99618,15835.97319,6349.96394,15434.98263,17658.67308,7720.999804,12747.59814


==> data/IRS12BY12LEARNABLEA.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6,reward
1,1829.25021,956.85774,1627.10517,862.14983,169.4002,1124.23904,1094.8337
2,2551.18592,1410.31673,2203.49027,1141.42063,877.81632,1077.10419,1543.55568
3,3549.40379,1688.63798,2251.22896,1010.35053,355.79041,1614.13344,1744.92418
4,3672.73285,1878.38938,2667.64568,1109.1806,2033.23215,2286.76289,2274.65726
5,4753.70737,1804.49921,2321.22785,1624.33658,2008.62832,2172.03785,2447.4062
6,4811.70894,2202.0956,2818.51483,1796.527,2020.72788,2213.81336,2643.89794
7,5344.70282,3412.52263,3102.72845,1607.26298,2393.44944,2727.42778,3098.01568
8,5490.09318,3659.10109,3781.45205,2031.15001,3471.27046,2656.58708,3514.94231
9,5769.94353,4932.61404,4161.93705,2400.11993,3639.48612,2888.25543,3965.39268
10,5680.93981,5287.04298,4003.98199,2431.24093,3168.03955,3097.28893,3944.7557
11,5762.41449,5310.42407,4689.50778,2957.89076,3960.49387,3672.65452,4392.23091
12,5855.90148,5349.97349,5276.66725,3075.61771,3355.82173,3888.98639,4467.16134
13,6107.02314,5537.00806,5071.93439,2901.28777,3955.07366,3706.12625,4546.40888
14,6629.32166,6771.8007,6074.78455,3636.89331,4294.35076,4270.64159,5279.6321
15,7700.21458,7036.50131,6153.81823,3364.24649,4446.74855,4350.44504,5508.66236
16,8378.30381,7493.18231,6375.79481,4316.44263,3852.5249,4176.2619,5765.41839
17,8573.66467,7782.778,5963.05356,4998.40085,5277.82035,4589.42181,6197.52321
18,8457.07844,8125.96666,6843.54898,5586.67325,4881.99979,4359.32171,6375.7648
19,8676.33978,8362.11889,7372.01896,6008.638,4889.92623,5183.823,6748.81081
20,9226.21309,8406.47204,7490.97784,7009.51459,5613.61166,5212.25174,7159.84016
21,9240.89425,8509.13899,7822.09268,7158.32046,5432.47376,5596.74914,7293.27822
22,9288.36923,9354.87324,7997.58232,7183.05123,8350.74231,6142.31534,8052.82228
23,9662.72501,9484.13176,8279.72008,7460.39362,8009.81766,6332.34667,8204.8558
24,9424.8607,10061.09249,8372.8349,7661.84452,8532.87571,7511.55705,8594.17756
25,9342.06274,10051.37798,8612.25126,7901.34832,9319.95025,8101.8577,8888.14138
26,9611.22344,10686.10717,8807.65668,7816.89224,9213.23111,8100.58829,9039.28316
27,10115.58836,10758.57164,9404.98393,8158.59975,10369.82934,8703.02326,9585.09938
28,9972.11844,10864.40835,9361.14671,8019.89725,10160.02822,8881.26175,9543.14345
29,9754.21248,11097.47542,9931.55131,8664.34529,10369.05511,9451.26635,9877.98433
30,10164.34307,11164.80786,10013.64283,9407.4236,11088.2458,9587.12286,10237.59767
31,9758.4259,11459.22267,10690.1314,9957.27171,11591.78316,10122.81766,10596.60875
32,11049.59148,12531.49967,10931.56128,9776.96689,11714.37716,10091.69565,11015.94869
33,11211.65478,13143.83569,11700.26362,10223.07513,13030.62068,10055.32804,11560.79632
34,11565.66068,13298.64158,11349.46064,10029.03022,13871.00825,10281.88519,11732.61443
35,12206.6618,13278.05478,11746.23513,11736.70838,14079.53415,11102.5712,12358.29424
36,14078.68678,13356.20286,12821.72332,11472.01269,14066.95432,11038.15273,12805.62212
37,14162.70516,13887.23309,12750.91041,12409.41063,14290.11603,12131.87222,13272.04126
38,14154.7264,14697.52985,12975.26614,12521.25253,15286.10165,12516.00803,13691.8141
39,14404.86484,14719.29571,13458.59285,13067.9086,15307.66685,12933.18474,13981.91893
40,14379.90125,15044.58933,13762.97351,13954.61306,15515.19454,12826.33947,14247.26853
41,14471.98727,15178.77107,14095.38267,14282.70721,15455.69688,12851.22372,14389.2948
42,14589.08386,15767.27752,14545.01835,14990.31533,16001.24824,13081.65981,14829.10052
43,14302.53778,15912.06037,14497.66529,15257.10063,16019.09831,13572.90284,14926.8942
44,14572.02685,16130.12053,14444.37789,15567.42516,15974.9826,13526.52933,15035.91039
45,14530.04902,16180.38567,14698.79661,15974.13771,16608.94987,13778.66173,15295.16344
46,14567.25156,16534.66906,14592.26159,16011.88287,16810.69996,14190.60002,15451.22751
47,14619.2747,16784.92981,14628.87039,16014.56604,17259.26526,13940.20509,15541.18522
48,14532.467,16817.10037,14538.92927,16358.91174,17448.59775,14458.42268,15692.4048
49,14472.61731,17106.41783,14762.19958,16502.73322,17602.66247,14191.63011,15773.04342
50,14609.7472,17457.74633,14558.88616,16709.10073,18133.75498,15081.69736,16091.82213
51,14540.87052,17289.25922,14714.8935,16665.59603,18064.76034,15524.10896,16133.2481
52,14611.95395,17438.27753,14467.29447,17158.81115,17774.78355,16146.84982,16266.32841
53,14862.1467,17531.3935,14386.57601,17221.10714,17998.63614,16380.62411,16396.74727
54,14710.17592,17791.80252,14370.99108,18309.6897,18334.98375,16831.75965,16724.90044
55,14441.22338,17628.69758,14926.34457,18383.42839,18500.81901,17045.97684,16821.08163
56,14625.31725,17891.80053,15176.23,18348.30749,18869.68069,17160.69788,17012.00564
57,14628.39143,17647.7498,14940.6829,18243.1966,19322.79019,17158.03795,16990.14148
58,14777.5191,17948.63415,15023.18767,18288.78378,19136.23758,17363.02899,17089.56521
59,14880.54574,17648.0695,15123.1043,18123.94805,19456.65567,17728.32789,17160.10852
60,14539.54961,17707.20409,15282.44221,18256.00683,19136.34047,17526.8352,17074.72974
61,14724.55668,17807.65132,14924.91306,18013.08687,19488.11082,17661.5446,17103.31056
62,14631.56839,17789.26456,15258.88617,18043.3602,19186.05805,17540.44895,17074.93105
63,14727.60924,17806.59305,15021.3911,18056.63558,19388.69768,17635.45784,17106.06408
64,14799.62445,17756.66132,15251.005,18340.11087,19476.4846,17516.02136,17189.9846
65,14916.75382,17940.01925,15055.90724,18289.46045,19452.58257,17514.98084,17194.9507
66,14747.85293,17583.3183,14966.60172,17987.57223,19122.86883,17434.76257,16973.82943
67,14733.86368,17835.2982,15317.26223,18194.26782,19382.40933,17428.23796,17148.55654
68,14584.91168,17843.29961,14880.26962,18050.91711,19183.95566,17447.71909,16998.51213
69,14791.21382,17558.10301,15197.59332,18179.30408,19315.53015,17687.26561,17121.50166
70,14558.50569,17862.05491,15083.28174,18047.94238,19387.46602,17773.77425,17118.8375
71,14698.57746,17686.14448,15366.45365,17966.21824,19160.93047,17456.28959,17055.76898
72,14619.58581,17784.99542,15296.16024,18193.40338,19195.77562,17538.12086,17104.67355
73,14492.64748,17862.32608,15190.63,18348.83399,19451.50637,17704.56769,17175.08527
74,14494.93538,17555.66441,15237.55406,18330.72482,19462.04688,17542.93088,17103.97607
75,14753.10014,17974.37313,15058.81326,18141.92741,19365.72195,17692.82857,17164.46074
76,14836.10521,17979.13944,15077.85318,18133.0898,19092.94493,17647.19938,17127.72199
77,14465.23085,17772.53971,15146.99385,18130.39926,19147.18002,17509.26356,17028.60121
78,14520.42458,17657.97559,15218.5068,18229.96734,19361.1808,17705.40566,17115.5768
79,14726.77691,17911.53438,15135.81831,18109.13945,19408.04271,17567.10756,17143.06989
80,14578.79192,17768.22048,14922.74012,18038.37219,19388.11526,17659.8238,17059.34396
81,14438.85687,17771.03664,15219.08625,18153.66585,19451.06654,17785.32382,17136.50599
82,14806.00732,18003.7489,15084.68451,18026.69683,19227.1526,17616.52732,17127.46958
83,14695.27008,17584.90326,15029.03451,18258.68973,19447.41944,17362.39675,17062.95229
84,14529.29007,17932.46241,14854.64819,18185.37563,19116.78448,17427.54163,17007.68373
85,14502.4029,17750.6079,15373.37853,18084.50443,19469.67267,17577.13767,17126.28402
86,14507.49064,17794.96297,15261.53776,18136.40994,19091.23356,17567.27313,17059.818
87,14932.55009,17869.89515,15090.87991,18076.93948,19109.95439,17517.2531,17099.57869
88,14635.67028,17775.83062,15060.89718,17976.91116,19413.31628,17593.64338,17076.04482
89,14816.82347,17666.89882,15302.94269,18114.24512,19342.40848,17864.24988,17184.59474
90,14658.82974,17987.82278,14855.94224,18245.24202,19182.66937,17752.11399,17113.77002
91,14590.84795,17991.48885,14797.73112,18249.44426,19236.21827,17605.59744,17078.55465
92,14509.05323,17913.74243,15426.45274,18084.36307,19090.56474,17534.61567,17093.13198
93,14842.08672,17590.79614,15052.91635,18323.66043,19357.82637,17801.09357,17161.3966
94,14664.12078,17717.94562,15112.43853,17970.29068,19167.64128,17511.99553,17024.07207
95,14676.14115,17608.65674,14774.74777,18102.885,19310.04266,17782.69826,17042.5286
96,14890.18959,17904.07445,15375.45753,18114.72355,19263.73928,17555.12723,17183.88527
97,14716.20643,17798.42216,15462.22991,18232.72585,19306.3876,17505.45411,17170.23768
98,14853.23944,17818.62063,14905.77099,18265.01884,19458.40687,17797.76863,17183.13757
99,14811.29439,17902.92212,15194.52408,18046.9152,19282.94336,17829.27501,17177.97903
100,14740.32307,17848.23681,14847.7447,18048.2257,19260.74191,17603.32931,17058.10025
101,14564.50466,17989.61952,15112.79072,18182.13503,19240.6671,17741.24143,17138.49308
102,14746.72419,17803.95806,15454.18056,18072.86865,19141.37487,17492.28961,17118.56599
103,14680.82302,17736.84886,15008.02478,18091.38558,19342.86903,17653.48851,17085.5733
104,14536.83394,17809.32959,15056.97297,18067.61253,19484.25573,17757.42295,17118.73795
105,14910.84058,17774.93449,15022.4676,18065.71441,19146.48276,17860.24904,17130.11481
106,14694.07098,17935.92218,15002.0272,18028.22917,19417.66481,17768.83681,17141.12519
107,14556.09495,17871.90573,15400.24489,18283.57897,19320.09138,17371.68441,17133.93339
108,14650.15194,17691.79893,15171.56227,18148.48306,19413.86559,17521.39846,17099.54337
109,14653.45121,17741.49843,14953.5885,18312.60858,19375.18117,17723.1864,17126.58572
110,14538.46566,17875.43729,14793.0297,18303.46301,19112.72032,17675.30053,17049.73608
111,14729.49161,17742.62735,15189.11058,18086.80128,19485.58876,17362.40206,17099.33694
112,14883.51708,18006.2644,15224.8323,17997.23697,19251.78849,17563.87389,17154.58552
113,14779.56061,17528.01512,15009.54695,18014.36672,19242.73592,17707.93681,17047.02702
114,14664.63386,17917.87983,15048.50609,18001.76658,19257.98333,17749.97315,17106.79047
115,14501.74835,17659.93831,15299.22236,17974.58742,19219.24684,17834.25083,17081.49902
116,14876.80704,17722.06313,15267.13801,18326.61364,19198.13722,17703.37752,17182.35609
117,14605.94333,17777.95566,14843.13787,18027.64266,19245.887,17576.26979,17012.80605
118,14574.13757,17788.03089,14927.92997,18153.99339,19359.11252,17829.68361,17105.48132
119,14776.25206,17942.88807,15214.76442,18094.25564,19104.24821,17630.33564,17127.12401
120,14876.28428,17890.65111,15028.40822,18204.03553,19272.72997,17836.28241,17184.73192
121,14872.29813,17764.0461,14999.86088,18171.20245,19458.23726,17478.35911,17124.00065
122,14674.30784,17725.68271,15336.43479,18087.32224,19460.7546,17783.02823,17177.92173
123,14651.4869,17752.24658,15224.88592,18222.15327,19194.0209,17581.15696,17104.32509
124,14732.50644,17758.50999,15152.89973,18340.77883,19256.56819,17364.20818,17100.91189
125,14659.50681,17620.01598,15127.69275,18160.20261,19097.9203,17685.80337,17058.52364
126,14661.57727,17865.95056,15404.39485,18309.2395,19336.32799,17686.31387,17210.63401
127,14656.64314,17764.7184,15215.67262,18310.92471,19449.69398,17557.39911,17159.17533
128,14521.66046,17673.52703,15343.81751,18323.88551,19164.98505,17513.3587,17090.20571
129,14705.71845,17815.5345,15081.58048,18295.1148,19185.02821,17630.18107,17118.85959
130,14428.97444,17883.71775,15169.23201,18006.28541,19417.85219,17591.10283,17082.86077
131,14481.07545,17836.23704,15398.0041,17958.79524,19240.73558,17707.83298,17103.78007
132,14616.10131,17734.38924,15096.07003,17957.20348,19393.20242,17464.58844,17043.59249
133,14942.23329,17885.50616,15288.91059,18098.01231,19437.83884,17579.53628,17205.33958
134,14499.47994,17723.04219,15274.59647,18128.68021,19220.32928,17367.61745,17035.62426
135,14651.60155,17569.8918,14947.73683,18274.20014,19154.34257,17482.07793,17013.30847
136,14614.63765,17727.804,14891.19848,18259.01926,19094.3371,17546.33729,17022.2223
137,14890.71429,17552.94958,14926.13793,18263.15519,19170.65433,17453.13865,17042.79166
138,14698.71799,17973.91603,15430.37019,18328.05679,19146.31626,17556.63866,17189.00265
139,14582.77785,17560.93088,15118.73447,18033.99435,19373.31841,17770.17877,17073.32246
140,14860.78385,17773.27155,15278.13265,18035.98983,19236.11448,17520.21871,17117.41851
141,14696.81376,17981.21879,14966.82821,18079.8454,19215.30979,17641.89434,17096.98505
142,14540.81868,17952.8334,14878.94356,18059.11429,19274.2588,17648.5385,17059.08454
143,14691.8624,17824.73955,15454.28318,18212.55356,19168.77137,17740.56537,17182.12924
144,14508.90708,17682.18749,14989.58156,18204.5311,19280.37029,17450.50305,17019.34676
145,14712.95073,17725.63273,14914.84482,18309.53411,19278.61201,17809.53924,17125.18561
146,14562.14744,17693.04612,15056.43204,18083.08695,19398.99715,17800.44672,17099.02607
147,14743.14869,17902.75414,15205.57106,17996.92496,19183.03787,17522.76325,17092.36666
148,14872.16165,17812.8049,15422.23577,18219.06913,19331.46022,17442.73303,17183.41078
149,14718.26036,17886.9247,15110.649,18054.78454,19454.67656,17669.45181,17149.1245
150,14680.50981,17713.47271,14891.87491,18118.74383,19385.10907,17638.60798,17071.38638
151,14604.52035,17712.1845,15000.06906,18221.88858,19432.14133,17652.72769,17103.92192
152,14819.54255,17789.86214,15084.42124,18285.32364,19481.51153,17582.49341,17173.85908
153,14568.71081,17983.47718,15085.66878,18278.08768,19258.69236,17399.77633,17095.73552
154,14715.73894,18007.2938,15409.32137,18263.46226,19270.15578,17498.03742,17194.00159
155,14623.7555,17644.18381,15424.33504,18152.02938,19266.5561,17326.73061,17072.93174
156,14808.97753,17949.73523,15330.53854,18096.23623,19111.94034,17444.87573,17123.71727
157,14900.02679,17725.7242,15274.16224,18103.43616,19176.22461,17492.2259,17111.96665
158,14691.18674,17761.19896,15219.84692,18249.16965,19487.45576,17504.3918,17152.20831
159,14813.21387,18007.03351,15266.55788,18049.76763,19132.59456,17673.70006,17157.14459
160,14580.30823,17819.51745,14882.35288,17984.08078,19412.26635,17568.11471,17041.10673
161,14823.51113,17790.41396,15129.73472,18348.09352,19315.03705,17402.0586,17134.80816
162,14699.54177,18008.22038,15252.35156,18297.87187,19314.35115,17489.1843,17176.92017
163,14737.617,17725.92072,15220.49659,18208.48831,19278.40421,17561.22825,17122.02585
164,14707.68942,17629.71498,15128.85167,18134.99428,19437.21907,17848.55172,17147.83686
165,14704.70358,17816.2307,15091.91545,18159.94683,19444.03604,17701.9481,17153.13012
166,14746.77572,17710.89062,15082.39717,18016.15477,19125.65601,17606.41117,17048.04758
167,14769.80593,17654.41111,15283.65773,18252.3492,19193.15338,17565.0493,17119.73778
168,14839.90823,17667.39092,15242.19336,18213.78298,19183.07123,17685.60166,17138.65806
169,14666.93458,17798.96094,15240.85498,18061.27971,19135.04176,17667.84262,17095.15243
170,14610.06416,17922.94989,14874.97106,17964.00018,19374.39303,17744.72968,17081.85133
171,14819.0857,17943.1332,15151.98326,18031.25835,19194.29849,17509.35818,17108.1862
172,14731.12232,17847.9541,15240.50625,18245.83057,19138.99326,17555.26899,17126.61258
173,14787.30097,17540.28342,15140.43864,18269.68691,19224.20423,17496.20681,17076.3535
174,14936.50836,17625.97213,15365.10083,18290.97826,19483.17296,17724.44644,17237.6965
175,14828.5855,17544.28191,15192.8459,18062.95096,19484.46446,17794.67465,17151.30056
176,14480.58856,17919.28033,15287.71886,18301.82152,19454.18246,17557.6991,17166.88181
177,14685.65752,18044.34538,15282.46837,18237.96537,19344.83962,17589.75236,17197.50477
178,14736.85839,17814.31289,15036.33504,18075.60784,19184.26062,17811.61581,17109.83176
179,14857.03732,17742.42192,15402.96407,18207.48434,19115.53134,17657.83204,17163.87851
180,14698.05011,17796.95281,15141.91371,18278.82508,19253.24788,17809.24762,17163.03953
181,14643.16497,17767.72179,14914.25501,18036.96869,19322.5027,17576.48217,17043.51589
182,14616.17589,17873.98418,15115.50966,18215.30376,19452.04565,17717.14476,17165.02732
183,14648.22558,17919.05261,15287.27612,18121.61799,19155.35178,17682.18282,17135.61782
184,14738.45711,17577.18403,15196.21706,17991.15449,19363.2749,17602.21159,17078.0832
185,14660.63093,17942.3714,15339.65305,18164.70307,19456.64616,17692.17024,17209.36247
186,14767.23158,17982.36129,15084.84379,17973.85233,19262.93853,17471.70484,17090.48873
187,14629.26546,17912.88045,15082.05956,18323.80819,19290.41551,17525.03942,17127.24476
188,14618.37294,17619.24771,14896.88986,18229.6266,19479.83449,17711.32163,17092.54887
189,14618.53651,17827.27448,14836.96952,18314.37277,19166.86679,17843.9954,17101.33591
190,14844.68423,17651.29629,15102.89016,18145.82103,19391.2062,17528.49712,17110.7325
191,14774.76278,17711.52687,14842.00638,18273.34717,19348.76585,17631.35264,17096.96028
192,14508.9101,17805.27231,14969.36919,18095.42185,19102.67669,17655.95835,17022.93475
193,14674.99058,17637.91622,15237.3945,17993.99369,19345.77502,17590.44356,17080.08559
194,14806.17679,17638.54633,15279.42628,17971.34333,19365.48474,17500.38071,17093.5597
195,14865.33856,17891.22843,15166.41219,18317.11025,19237.93623,17756.6457,17205.77856
196,14851.41077,17919.9901,15287.94269,18206.41879,19089.94717,17484.25958,17139.99485
197,14688.60228,17611.82468,15141.4201,18283.30631,19191.64593,17780.52142,17116.22012
198,14646.90959,17857.94695,15188.65019,18127.03355,19166.98061,17670.79903,17109.71999
199,14705.91118,17792.64508,14922.45572,18278.98125,19382.61777,17733.40425,17136.00254
200,14841.07149,17919.06432,15092.09165,17980.5451,19092.15001,17838.36603,17127.21477
201,14633.16718,17787.84117,14909.30274,18243.93236,19162.07749,17623.37962,17059.95009
202,14821.48829,17565.77975,15206.47859,18322.73355,19281.927,17728.10514,17154.41872
203,14707.49535,17581.91541,15033.31145,17960.31135,19416.47778,17565.46023,17044.16193
204,14610.54617,17977.7452,14915.85367,18160.02893,19441.53592,17757.27181,17143.83028
205,14553.76638,17878.95609,14930.4515,18243.65323,19318.99318,17570.18595,17082.66772
206,14457.7674,17628.79638,15148.68645,18222.64297,19299.56242,17589.30277,17057.79307
207,14810.80993,17824.85988,15329.52213,18002.45406,19338.83524,17641.60372,17158.01416
208,14684.93707,17728.40852,14975.23998,18185.19488,19226.04974,17603.15159,17067.16363
209,14754.9693,17813.35291,15090.38921,18109.23795,19222.52022,17496.50734,17081.16282
210,14799.99618,17704.99795,14982.11681,17955.55239,19407.25584,17489.98456,17056.65062


==> data/IRS12BY12LEARNABLEA1.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6,reward
1,664.3554597,645.0856902,1234.001138,512.650999,168.020956,639.0954506,643.8682823
2,1403.709427,1007.192718,1818.680032,752.1970675,729.1544206,606.0894398,1052.837184
3,2323.76847,1339.711891,1829.419521,634.8764548,154.7986551,1314.256412,1266.138567
4,2388.026297,1407.085067,2287.62787,781.0399213,1818.888076,1830.270362,1752.156266
5,3555.400339,1386.698222,1970.753263,1184.114722,1815.683564,1802.926498,1952.596101
6,3688.942412,1717.105671,2358.253861,1382.433184,1755.547518,1861.491769,2127.295736
7,4066.35408,2954.52607,2675.4533,1175.337274,2122.776639,2410.22165,2567.444836
8,4262.150191,3360.013201,3401.917976,1599.004049,3329.556695,2340.160599,3048.800452
9,4561.485209,4624.339486,3806.49428,2045.35407,3330.910042,2566.325556,3489.151441
10,4542.877997,4888.467315,3594.592065,1962.37746,2892.956623,2697.237416,3429.751479
11,4566.967375,4839.21398,4338.973663,2546.391582,3670.447366,3286.468437,3874.743734
12,4564.133305,4916.81306,4882.912746,2715.139421,3054.754212,3469.611376,3933.89402
13,4984.784263,5111.539086,4623.583405,2585.432454,3792.377743,3233.207793,4055.154124
14,5493.033489,6342.66925,5703.615405,3162.338095,4073.760718,3838.136584,4768.92559
15,5445.983305,6699.178037,5763.087563,2889.251505,4312.032167,3933.095084,4840.437944
16,5272.624149,7011.18623,5431.273388,3845.815901,4581.236812,3709.060027,4975.199418
17,5325.852218,7472.34554,5652.335226,4558.640803,5128.967039,4140.790262,5379.821848
18,5292.902277,7727.086381,5604.99507,5128.140615,5713.440899,3955.936168,5570.416902
19,5411.535943,7915.00619,5772.251924,5607.062147,5693.799669,4152.547011,5758.700481
20,4950.235106,7931.398985,5835.916275,5538.541188,5448.704898,4266.47716,5661.878935
21,5073.412306,8109.808055,5760.614392,5707.44746,5198.265158,4496.645226,5724.365433
22,5076.136379,8202.110455,5942.283626,5979.8791,5639.717412,4386.403498,5871.088412
23,5471.554909,8196.435193,5883.946513,6350.938268,5701.215795,4435.865457,6006.659356
24,5147.115311,8442.685497,6136.905726,6448.245856,5681.873541,4566.210003,6070.505989
25,5107.07107,8406.495875,5987.134372,6336.834555,5626.731608,4528.249981,5998.75291
26,5358.416954,8677.608149,6025.18711,6512.152009,5976.302936,4743.972998,6215.606693
27,4976.01399,8712.022289,5932.186285,6656.564574,5931.429886,4767.251585,6162.578102
28,4856.420352,8827.454006,6194.612794,6777.682233,5905.458689,4987.847053,6258.245855
29,4628.600736,8808.859253,6135.48804,6807.32702,6086.192443,5169.194149,6272.610274
30,4880.402202,8767.013292,6377.853409,6852.23009,5873.052906,5262.025518,6335.42957
31,4524.57682,9017.382782,6474.716058,6922.082604,6361.387157,5269.790479,6428.32265
32,5787.580837,9068.881644,6494.263211,7073.009869,6468.369754,5601.137635,6748.873825
33,5930.422276,9062.051331,6446.828678,7014.089846,7825.818438,5734.865977,7002.346091
34,6446.01521,9133.970832,6060.116747,7121.074503,8770.60312,5773.667169,7217.574597
35,7097.952221,9354.36204,6528.579792,7215.5443,8797.325614,5992.641693,7497.734277
36,8913.682398,9400.272592,7547.495894,7328.90278,8851.71806,5914.08383,7992.692592
37,9014.722288,9540.256175,7542.140048,7295.345035,9012.747399,6910.593269,8219.300702
38,9043.091973,9594.559085,7676.827111,7389.662751,10077.53752,7235.075902,8502.79239
39,9268.426956,9450.436224,8215.199711,7856.73585,10014.9145,7832.323486,8773.006121
40,9115.482237,9904.13078,8478.19258,8669.536751,10343.97787,7680.848508,9032.028121
41,10263.0934,11074.72166,9994.16637,9996.71522,11232.84805,8563.933716,10187.57974
42,10471.35252,11595.84321,10266.66127,10890.45183,11775.91298,8971.570484,10661.96538
43,10134.69948,11687.18461,10315.66275,10977.05809,11738.9138,9450.916982,10717.40595
44,10403.86934,11907.12001,10294.92909,11307.70806,11835.67685,9421.891203,10861.86576
45,10320.79323,12009.12461,10496.02879,11692.69406,12344.8618,9549.00988,11068.75206
46,10318.08153,12270.30745,10405.77321,11802.54043,12710.6765,9983.93514,11248.55238
47,10501.58376,12574.622,10434.55596,11797.57973,12976.81436,9745.0107,11338.36109
48,10401.02774,12608.24598,10381.26448,12107.93132,13181.25217,10311.48295,11498.53411
49,10316.29805,12826.56097,10571.7773,12352.41311,13308.37635,9979.20421,11559.105
50,10329.61224,13191.09236,10269.26564,12484.15729,13962.15857,10835.78074,11845.34447
51,10243.54621,13122.52904,10463.46029,12523.28635,13823.13975,11379.06226,11925.83732
52,10381.14661,13332.63205,10176.63888,13013.07857,13613.64263,12026.87854,12090.66955
53,10651.08976,13332.93159,10170.73972,12991.26212,13829.29342,12192.92248,12194.70652
54,10521.55225,13508.49464,10126.58823,14198.56671,14155.25386,12632.57689,12523.83876
55,10330.16799,13445.68688,10747.2557,14263.57993,14216.33584,12901.45296,12650.74655
56,10517.6252,13752.70679,10966.02162,14171.87399,14663.85909,12893.18164,12827.54472
57,11422.72869,14540.91828,11787.34621,15048.77739,16068.3683,13873.89621,13790.33918
58,11588.19877,14687.81759,11740.35284,15038.99073,15906.58814,14072.12292,13839.01183
59,11745.52366,14531.87217,11954.61067,14906.78604,16316.26866,14587.06359,14007.0208
60,11251.7237,14551.64111,12061.65053,14959.72428,15887.88375,14410.23032,13853.80895
61,11540.383,14700.31862,11664.49294,14725.3876,16322.38024,14499.3657,13908.72135
62,11395.22417,14587.85894,12143.95529,14826.57661,15961.2518,14329.65829,13874.08752
63,11518.84788,14592.47254,11875.05298,14859.45461,16195.66746,14463.666,13917.52691
64,12019.04103,15114.82017,12612.36193,15731.30011,16691.88856,14870.62427,14506.67268
65,12129.52343,15271.10821,12389.54362,15528.9308,16696.48005,14804.49627,14470.01373
66,11972.16593,14948.43501,12245.72855,15320.4388,16391.36807,14787.6387,14277.62918
67,12020.05004,15165.41339,12611.13543,15477.42396,16690.92891,14790.73275,14459.28075
68,11849.66007,15131.47088,12113.2419,15268.44698,16527.57731,14787.80733,14279.70075
69,12127.83986,14779.24123,12512.87117,15555.17405,16682.80968,14974.58948,14438.75425
70,11781.71691,15216.92845,12468.55502,15359.70205,16651.79499,15069.90948,14424.76782
71,12049.4999,14970.7559,12674.69573,15166.0373,16441.20707,14773.87654,14346.01207
72,12518.36348,15542.45804,13136.53267,16051.64539,16980.9113,15271.91229,14916.97053
73,12229.31342,15603.92517,12934.01801,16232.49569,17187.50047,15559.65533,14957.81802
74,12385.09789,15320.59557,13135.72591,16104.70713,17331.03888,15353.91188,14938.51288
75,12618.52435,15730.93134,12932.76306,15921.89475,17175.25934,15525.08635,14984.07653
76,12539.56866,15740.25153,12782.99112,15860.33786,16929.3813,15528.0791,14896.76826
77,12205.91354,15600.68477,12953.68392,16009.59423,16856.65055,15319.74291,14824.37832
78,12303.96651,15516.77793,13090.45677,16001.17136,17070.99944,15485.4936,14911.4776
79,12509.35238,15744.30091,12861.89617,15892.58697,17263.55212,15449.54316,14953.53862
80,12336.00531,15469.00374,12794.45316,15813.68962,17245.30488,15418.38982,14846.14109
81,12331.11049,15522.02377,12946.69516,16043.37323,17277.95243,15615.98392,14956.18983
82,12650.1668,15782.54002,12819.30525,15907.28553,17007.1636,15457.03247,14937.24895
83,12498.7674,15448.60634,12900.14984,16156.66583,17337.11196,15229.95655,14928.54299
84,12289.62255,15633.24024,12727.19178,15963.47211,16938.62444,15148.44263,14783.43229
85,12356.75152,15609.51016,13134.43363,15803.88971,17209.16272,15430.76619,14924.08566
86,12295.11874,15668.15933,12978.0175,15976.05238,16795.26305,15436.61958,14858.2051
87,12644.51765,15684.06275,12791.93956,15787.43072,16931.07765,15253.03351,14848.67697
88,12368.53357,15534.72592,12890.17425,15692.20238,17171.45866,15440.56164,14849.6094
89,12615.26376,15500.52457,13155.20489,15979.85884,17127.75025,15580.6913,14993.2156
90,12431.50231,15823.01841,12595.2009,15953.19539,17047.70003,15559.56226,14901.69655
91,12365.30544,15737.3948,12612.91538,16007.31242,16997.35019,15316.18476,14839.4105
92,12296.6039,15777.98776,13316.55078,15842.53654,16810.78157,15298.32566,14890.46437
93,12684.25526,15370.49622,12946.87212,16043.19071,17149.86432,15556.35214,14958.50513
94,12368.5419,15457.62407,12864.3204,15724.52056,16883.58196,15285.57381,14764.02712
95,12464.14771,15417.91344,12531.38841,15954.18189,17052.96031,15501.22867,14820.30341
96,12601.48611,15752.81354,13228.36136,15897.24465,17107.00506,15443.51263,15005.07056
97,12533.55599,15577.52057,13166.33373,16046.28908,17178.40394,15375.64272,14979.62434
98,12716.17275,15658.83381,12733.52464,16043.72215,17183.60469,15574.95609,14985.13569
99,12574.1254,15637.17855,13073.00337,15785.02769,17180.7601,15596.79073,14974.48097
100,12616.40349,15719.1882,12713.16373,15882.32415,17110.59277,15469.26977,14918.49035
101,12442.8525,15798.4314,12848.25356,16081.02682,17021.87796,15506.77095,14949.86887
102,12597.25194,15567.30703,13228.56975,15778.56847,16993.53061,15229.45896,14899.11446
103,12391.10845,15531.11657,12814.40897,15932.46794,17211.32084,15453.20713,14888.93832
104,12286.32685,15579.31117,12913.18965,15854.8667,17300.83063,15503.66802,14906.3655
105,12772.25946,15580.97462,12890.94273,15905.70372,16863.79306,15627.60378,14940.2129
106,12593.9745,15666.21176,12725.03483,15768.19363,17219.11567,15553.38829,14920.98645
107,12387.11617,15649.46452,13190.86908,16127.59855,17145.61932,15143.95,14940.76961
108,12438.07157,15528.62264,13045.8764,15853.28748,17169.72245,15334.39556,14894.99602
109,12415.42858,15615.6003,12839.62026,16070.79181,17187.43877,15564.26355,14948.85721
110,12343.95545,15733.384,12570.93138,16085.79641,16917.72655,15533.13034,14864.15402
111,12554.36235,15547.61211,13036.96068,15919.08684,17379.56083,15126.10761,14927.28174
112,12657.53322,15843.24826,13068.58598,15800.56694,17087.82973,15308.88656,14961.10845
113,12507.32333,15233.06656,12862.97616,15812.90771,16968.90926,15440.33821,14804.25354
114,12549.47276,15739.63388,12821.82691,15818.15979,17094.44135,15599.96867,14937.25056
115,12288.1352,15515.19324,13053.07262,15735.94488,16976.71581,15596.66737,14860.95485
116,12663.23197,15503.49705,13113.47702,16043.60294,16941.12993,15442.80117,14951.29001
117,12476.01447,15578.65428,12695.13535,15924.8582,17045.79889,15366.39726,14847.80974
118,12308.22831,15520.20742,12694.19855,16051.5476,17075.5417,15696.81417,14891.08963
119,12658.25642,15774.45056,13079.03313,15854.4381,16858.09585,15488.40584,14952.11332
120,12631.73764,15706.73837,12798.08816,15915.62264,17017.37679,15714.36663,14963.98837
121,12718.9796,15491.82187,12873.37013,15952.07869,17345.44145,15206.85927,14931.42517
122,12408.04094,15574.73601,13213.71937,15854.09067,17347.63102,15594.22098,14998.73983
123,12377.20531,15486.51705,13043.84753,15931.98476,16933.72199,15297.59659,14845.14554
124,12609.1528,15619.10019,13052.92711,16054.21644,17023.06666,15095.79495,14909.04303
125,12558.52255,15320.72492,12877.60804,15960.05747,16851.15557,15509.53603,14846.26743
126,12451.99546,15586.48965,13227.94871,16083.59389,17131.9853,15436.22782,14986.37347
127,12550.59371,15626.95337,13086.31557,16194.31453,17265.81682,15322.27971,15007.71229
128,12410.56645,15379.15189,13159.48359,16045.64081,16963.92946,15226.3535,14864.18762
129,12461.94476,15683.30287,12863.56251,16099.95476,16988.54351,15348.43624,14907.62411
130,12317.48296,15717.49192,13052.07539,15898.613,17160.19001,15404.43226,14925.04759
131,12266.61733,15618.72982,13258.19456,15664.57669,16980.39094,15464.15714,14875.44441
132,12429.71001,15548.12341,12892.34902,15656.44339,17263.57864,15320.4896,14851.78235
133,12707.57569,15721.50085,13045.49726,15879.31334,17244.74582,15341.08236,14989.95255
134,12384.65883,15483.32551,13005.65268,15846.26517,17099.23284,15250.24545,14844.89675
135,12466.03145,15324.06242,12685.24582,16022.43233,17033.81197,15213.29229,14790.81271
136,12420.23835,15562.35798,12641.41678,16149.25372,16813.54873,15314.45235,14816.87799
137,12776.61269,15271.93776,12667.85548,15978.85398,17054.45391,15316.04422,14844.29301
138,12400.72217,15762.74172,13204.27344,16160.73003,16918.78646,15282.18725,14954.90685
139,12364.47255,15291.11333,12957.97761,15858.42732,17076.23342,15480.13973,14838.06066
140,12576.02532,15571.13526,13117.09839,15739.53714,17113.81343,15362.45442,14913.34399
141,12552.04993,15843.56115,12717.23444,15908.71736,16999.11618,15395.06975,14902.6248
142,12395.14804,15746.62837,12770.48702,15810.70978,17026.22892,15480.4154,14871.60292
143,12426.35761,15600.60165,13206.58177,15985.09385,16986.7125,15539.61973,14957.49452
144,12216.67847,15410.68918,12820.63349,15954.3679,17165.58445,15337.21329,14817.5278
145,12418.36489,15618.45598,12747.60554,16155.54347,17128.35116,15633.36253,14950.2806
146,12405.46889,15443.09054,12882.60701,15927.74806,17165.47264,15617.29795,14906.94752
147,12600.20035,15641.24439,13021.36752,15858.0739,17062.39022,15258.08265,14906.89317
148,12626.38116,15524.61393,13281.65068,16087.25965,17035.72729,15183.45165,14956.51406
149,12519.07539,15678.91516,12978.64578,15946.85893,17187.68218,15530.47403,14973.60858
150,12518.43421,15521.47924,12616.51731,15940.01762,17134.9272,15381.0988,14852.07906
151,12483.88174,15508.38878,12833.453,16011.20533,17185.73082,15369.93674,14898.76607
152,12720.12296,15525.44423,12948.46759,16041.97361,17373.98865,15360.15059,14995.02461
153,12395.48026,15689.60182,12835.57548,16023.72016,17016.76372,15127.02307,14848.02742
154,12519.71816,15797.36589,13256.10723,16095.51476,17160.27969,15347.41563,15029.40023
155,12428.60617,15511.87812,13134.32387,15952.58075,17096.97581,15131.49546,14875.9767
156,12671.45695,15662.58216,13226.58311,15988.64506,16852.10021,15177.84035,14929.86797
157,12783.78589,15588.50199,13167.79144,15940.78602,16938.97347,15195.56148,14935.90005
158,12573.76632,15627.304,13070.57494,16018.36366,17378.14847,15304.38063,14995.423
159,12675.69073,15731.83604,13152.81244,15862.79973,16947.86474,15387.5189,14959.75376
160,12387.0915,15598.26713,12661.72891,15771.46444,17207.2994,15270.36369,14816.03585
161,12592.41048,15600.73227,12945.96424,16187.79748,17157.17117,15297.75181,14963.63791
162,12406.7926,15721.07362,13123.34836,16134.9008,17188.49451,15190.82256,14960.90541
163,12609.61043,15546.30633,12943.88713,16006.80879,17173.53014,15390.25339,14945.06604
164,12465.188,15496.59142,13005.13419,16004.96325,17313.80529,15583.42642,14978.18476
165,12487.38178,15554.76425,12947.78438,15963.44366,17338.83312,15601.62485,14982.30534
166,12636.18,15541.29126,12923.29794,15815.01158,16996.08395,15384.81058,14882.77922
167,12596.65677,15359.01463,13127.32747,16125.65057,16897.58667,15457.96667,14927.36713
168,12687.69156,15568.02535,13079.03796,16032.12812,16883.32711,15440.74245,14948.49209
169,12450.95974,15664.78543,13040.84391,15768.42836,16931.11856,15557.59704,14902.28884
170,12364.6138,15645.83652,12770.67382,15802.52238,17247.71779,15622.60411,14908.99474
171,12521.3209,15840.34817,12859.33355,15882.38455,16911.81729,15355.55776,14895.12704
172,12614.44475,15584.04946,13084.72081,16123.87122,16858.13003,15366.66717,14938.64724
173,12610.1076,15251.7307,12866.93221,16122.96159,17120.92251,15283.21495,14875.97826
174,12826.73851,15388.47701,13194.2383,16162.17564,17238.95451,15431.08759,15040.27859
175,12615.41206,15361.16152,12928.71114,15795.46271,17268.45731,15612.52444,14930.2882
176,12231.47896,15774.70641,13097.95157,16078.19496,17340.15145,15347.825,14978.38473
177,12513.49076,15875.32984,13075.19992,16003.35972,17219.25596,15454.76221,15023.5664
178,12561.91487,15708.95559,12815.54793,15926.33014,16905.76646,15580.5438,14916.5098
179,12558.1959,15568.24763,13120.00825,16080.23873,16849.84306,15464.67014,14940.20062
180,12545.8584,15648.43145,13032.77193,15996.09593,17032.5479,15572.10732,14971.30216
181,12475.5133,15482.01107,12764.8416,15837.82193,17148.83522,15444.17727,14858.86673
182,12328.5395,15748.41464,12818.18949,15938.3749,17228.09921,15555.29642,14936.15236
183,12443.51947,15816.58777,13042.04877,15838.77317,16995.47225,15499.3428,14939.29071
184,12487.13655,15467.4366,13087.19574,15878.94024,17127.55098,15324.81223,14895.51206
185,12439.57592,15646.81933,13178.38667,16027.40512,17302.66292,15393.87402,14998.12066
186,12506.38914,15869.86784,12857.32891,15771.52999,17049.40728,15312.35417,14894.47956
187,12477.8515,15657.77743,12907.38257,16024.35679,17110.09794,15376.13127,14925.59958
188,12396.51918,15438.6218,12739.90643,16089.54136,17248.70967,15544.18142,14909.57998
189,12502.30147,15572.92799,12692.79024,16037.68242,17031.22936,15654.78863,14915.28669
190,12674.10564,15353.68068,12888.68199,15855.64103,17212.66648,15290.84161,14879.26957
191,12563.5241,15447.90639,12712.8063,16073.83568,17104.07628,15436.4831,14889.77198
192,12307.07504,15578.66333,12801.00322,15953.57115,16958.79388,15546.28565,14857.56538
193,12529.00875,15523.78107,13037.74069,15771.77853,17110.96049,15448.11903,14903.56476
194,12677.16069,15486.22972,13127.26956,15809.38428,17113.89291,15334.46319,14924.73339
195,12731.17806,15662.97665,13014.15184,16157.64643,16997.9576,15609.67283,15028.93057
196,12698.35646,15663.40552,13176.85657,15998.04564,16824.23181,15304.95954,14944.30926
197,12504.07362,15343.36397,12992.96146,16128.67805,17071.3789,15556.10136,14932.75956
198,12358.12591,15634.74442,12989.89902,15841.36048,16980.39029,15396.98753,14866.91794
199,12473.04986,15541.70505,12754.18959,16114.92473,17083.77581,15594.46823,14927.01888
200,12627.06511,15806.3794,12971.34436,15801.66767,16945.26366,15686.87454,14973.09912
201,12532.8006,15541.27727,12612.24587,16090.93063,16989.48457,15469.78668,14872.75427
202,12674.99605,15270.8,12919.28827,16176.9111,17012.22403,15568.52006,14937.12325
203,12552.41225,15435.51071,12896.55706,15835.56191,17171.14115,15358.55138,14874.95574
204,12327.62494,15702.64117,12643.08369,15918.44751,17205.36622,15506.66145,14883.97083
205,12361.76965,15723.3902,12746.39215,16132.68074,17176.43428,15398.91763,14923.26411
206,12264.94745,15471.3181,12887.64408,16061.09468,17106.50199,15439.21541,14871.78695
207,12570.17441,15591.26195,13139.87494,15807.51656,17133.25608,15503.35697,14957.57349
208,12475.32739,15462.37302,12782.80865,15951.53055,17038.48324,15384.71347,14849.20605
209,12510.12065,15617.7702,12967.90445,15971.65519,17120.99606,15326.19722,14919.1073
210,12778.99117,15570.32014,12844.4788,15833.87436,17288.35858,15370.36346,14947.73108


==> data/IRS12BY12MOBILE.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6,reward
1,2994.3913,5108.836,4366.0603,1312.7442,1594.9083,376.5539,2625.5824
2,3396.6383,4820.3642,4697.8103,2065.1606,1564.0889,1172.0122,2952.6791
3,4426.3891,4829.8625,4677.2544,2110.1983,2175.4867,2418.2787,3439.5783
4,5499.0172,4837.7134,4682.4267,2159.2704,3135.2021,2470.7913,3797.4035
5,5737.9003,4844.1895,4594.6496,2737.3476,4161.3657,2377.5809,4075.5056
6,4318.2185,5476.5738,5170.2214,2999.7451,3428.7851,2134.5594,3921.3505
7,5818.9493,4866.8969,4633.7218,3728.582,3333.8385,2787.4489,4194.9062
8,4611.3189,4848.3299,4677.238,4926.5217,4345.6234,3150.9743,4426.6677
9,5016.5706,4866.3026,4454.2573,4253.9632,3410.5065,3286.0323,4214.6054
10,6149.5914,4821.3961,4559.0374,5167.7636,4367.1167,3362.2519,4737.8595
11,5495.5155,5132.2977,4913.3358,5205.3223,4207.2698,4024.3912,4829.6887
12,6276.855,5307.9801,5052.27,5505.3005,4904.7385,4177.9695,5204.1856
13,6496.2123,5278.039,4811.4268,5151.7659,4975.9501,3573.9669,5047.8935
14,6460.8605,4945.7479,4204.0232,5540.5762,4500.2399,4336.2687,4997.9527
15,6187.9497,4838.7583,4167.0929,5216.7036,4222.745,4550.7379,4863.9979
16,6318.2295,4788.4418,4761.9438,5511.934,4841.2858,4492.6714,5119.0844
17,6465.505,5180.4612,5126.5602,5546.1081,5223.9894,4787.9886,5388.4354
18,6283.8075,5040.3985,4907.4677,5618.9995,5303.4388,4745.6048,5316.6195
19,6562.5813,5157.8865,5095.2514,5509.8069,5168.2614,4831.687,5387.5791
20,6855.3561,4999.4661,5005.3267,5713.0403,5042.0695,5296.2297,5485.2481
21,6727.6941,5091.6465,5206.2842,5558.7622,5293.8277,5222.3175,5516.7554
22,6838.2766,5152.3103,5312.2597,5525.1608,5284.6382,5174.3403,5547.831
23,6903.5453,5021.7678,5368.4355,5387.3787,5067.8469,5530.364,5546.5563
24,6865.3255,5252.5434,5326.4727,5821.3587,5417.6067,5248.6098,5655.3195
25,6670.6612,5038.07,5727.6121,5991.9992,5751.5225,5164.9591,5724.1374
26,7100.2312,5188.4873,5492.0862,5914.4844,5731.3762,5597.1511,5837.3028
27,6861.6753,5251.5811,5613.1252,6036.8199,5482.3763,5701.1353,5824.4522
28,6885.8783,5069.9786,5688.9689,6071.8389,5797.5456,5824.3738,5889.764
29,6693.0189,4984.9393,5648.004,6081.0326,6041.5022,5529.3526,5829.6416
30,6649.6369,5673.694,5959.8302,6064.8849,5837.5231,6401.6278,6097.8662
31,6704.0519,5543.1421,5912.441,5938.5431,5996.2374,6481.9145,6096.055
32,6896.2062,5707.9239,5908.9416,6464.9565,5839.1766,6408.8037,6204.3348
33,6909.5704,5714.0815,5979.8132,6562.9897,5826.7817,6413.967,6234.5339
34,6780.7421,5729.34,5763.043,6460.3162,6445.626,6526.0151,6284.1804
35,6684.8787,5607.3586,5737.2007,6579.7886,6737.603,6192.4953,6256.5541
36,6857.8057,6073.6645,5825.5035,6464.0799,6663.67,6382.9491,6377.9455
37,7072.5369,6287.9102,6530.3195,6371.0417,6695.3357,6557.6801,6585.804
38,6789.3465,6334.9649,6513.8678,6214.2476,6681.1933,6604.0009,6522.9368
39,6802.6844,6130.2187,6439.6262,6200.2426,6968.3862,7186.6687,6621.3044
40,6923.8636,6030.4975,6393.6975,6421.5563,7195.3334,7196.9029,6693.6419
41,7066.078,6146.9544,6507.2733,6353.3606,7045.9574,7263.3292,6730.4922
42,6923.1886,6046.67,6372.7417,6741.5734,6825.7434,7183.7206,6682.273
43,7358.2389,6157.1594,7006.6258,6650.4103,6989.9461,7351.1401,6918.9201
44,7097.2962,6311.0005,6943.8241,6741.2559,7072.0568,7441.2408,6934.4457
45,7389.7446,6114.0006,7179.055,6934.0716,6999.4797,7412.63,7004.8302
46,7299.2347,6316.2322,7187.5905,7275.6195,7057.7767,7694.3021,7138.4593
47,6837.4008,6883.2033,7255.0674,7180.8621,7911.7333,7857.8894,7321.0261
48,7159.9703,6634.3895,7294.8676,7097.1956,7684.22,7611.4933,7247.0227
49,7352.399,6871.5392,7225.964,7664.2353,7921.2163,7753.9735,7464.8879
50,6948.1816,6886.8778,7948.5674,7556.2328,7927.7505,7995.0845,7543.7824
51,7146.6189,6649.0097,8116.4619,7872.5311,8257.0248,8120.5329,7693.6966
52,7412.555,6850.5117,8203.2958,7780.6578,8386.3375,8382.6318,7835.9983
53,7335.5385,6771.081,8051.9696,8330.8606,8371.8398,8461.8216,7887.1852
54,7325.8976,7211.7309,8189.9907,8250.155,8894.5607,8551.8231,8070.693
55,7456.1955,7196.3719,8543.6086,8347.7929,8716.5281,8554.122,8135.7698
56,7629.9103,7028.396,8393.5402,8268.7217,8504.4349,8734.3347,8093.223
57,7658.3451,7061.5363,8233.1643,8248.0116,8685.8348,8909.2518,8132.6907
58,7836.7047,7166.5331,8346.2743,8399.6023,8904.8626,9292.6875,8324.4441
59,7653.5349,7380.28,8380.1516,8418.9208,9075.2663,9327.9976,8372.6919
60,7784.163,7374.7147,8478.4177,8563.146,9363.7917,9517.3154,8513.5914
61,7579.6493,7275.6535,8265.5232,8342.5483,9296.6876,9716.3757,8412.7396
62,7603.7303,7386.749,8443.7029,8439.824,9140.7772,10092.6072,8517.8984
63,7770.2311,7474.7344,8579.5389,8699.2634,9395.9374,10344.0725,8710.6296
64,7833.9192,7603.6384,8687.8135,8748.9344,9218.3462,10254.746,8724.5663
65,8099.7966,7840.4534,8797.7377,9068.3961,9222.0352,10061.9119,8848.3885
66,7913.4266,7758.2922,8736.5787,8747.765,8907.7932,10054.3698,8686.3709
67,7871.4814,7750.0718,8615.0516,8658.7629,9061.5097,9999.5698,8659.4079
68,7943.2186,7717.7529,8694.7352,8807.3328,9134.2269,10246.7856,8757.342
69,7861.4491,7831.5054,8760.853,8954.5718,9259.5939,10000.5817,8778.0925
70,7903.1901,7963.8193,8848.1988,9092.9233,9284.3974,10243.1963,8889.2875
71,8090.7195,8050.6544,8811.436,9063.6417,9027.2194,10000.7107,8840.7303
72,8294.8557,8170.9069,8772.772,9139.9875,9108.1849,10128.8212,8935.9214
73,8485.053,8252.5382,8654.1215,9380.3791,9188.1234,10086.3364,9007.7586
74,8484.5192,8396.3332,8454.4964,9284.2126,9073.7509,10266.6697,8993.3303
75,8431.7216,8563.2244,8480.8992,9381.8915,9107.941,10458.7702,9070.7413
76,8310.4618,8305.337,8262.6568,9187.1067,9187.4181,10263.6042,8919.4308
77,8610.7293,8525.6704,8067.0651,9251.8738,9012.0308,10376.0704,8973.9066
78,8596.7803,8675.5286,8359.9611,9469.4295,9280.0624,10311.438,9115.5333
79,8519.4237,8526.8255,8586.8989,9247.0979,9366.5894,10561.1045,9134.6566
80,8656.5968,8750.7741,8789.3494,9143.9436,9598.2605,10610.1046,9258.1715
81,8629.5514,8845.2718,8585.4151,9247.0332,9709.2731,10674.2591,9281.8006
82,8503.8031,8764.4619,8515.4638,9492.2756,9719.9111,10427.9098,9237.3042
83,8476.2539,9056.7345,8807.7768,9600.1326,9885.8478,10152.8389,9329.9307
84,8616.3497,9030.3229,9069.6323,9837.5073,9828.7839,10641.8759,9504.0787
85,8712.779,9060.2956,9234.3259,10145.1489,9720.7562,10539.104,9568.7349
86,8437.765,8920.5805,9028.0899,10006.8028,9653.9482,10174.2024,9370.2315
87,8681.054,8868.4069,9281.2111,10058.5705,9557.1156,10352.9933,9466.5586
88,8471.444,8993.394,9267.5122,10195.4375,9724.4496,10333.0452,9497.5471
89,8365.8535,8928.7678,9244.5346,10129.3837,9708.6814,10263.1762,9440.0662
90,8444.0823,9105.4768,9385.6369,10438.4866,9824.1434,10667.6488,9644.2458
91,8611.4966,8990.6921,9509.0849,10503.3769,9724.7476,10490.3319,9638.2883
92,8522.4851,9085.1991,9613.712,10397,9782.3078,10436.0458,9639.4583
93,8449.9128,9131.339,9500.605,10309.6861,9614.8038,10410.1206,9569.4112
94,8452.5096,9010.6138,9416.5318,10169.6845,9835.2532,10585.2174,9578.3017
95,8628.0907,9021.2753,9504.7274,10481.9118,9731.7129,10668.6777,9672.7327
96,8455.2504,8846.2547,9440.114,10178.3618,9913.8996,10535.2523,9561.5221
97,8489.6672,9050.9968,9618.7477,10335.3786,9648.2689,10383.1954,9587.7091
98,8587.6607,8989.1489,9611.622,10177.3507,9581.7273,10680.7364,9604.7077
99,8534.0808,9148.0133,9472.7774,10168.4525,9947.2471,10306.9533,9596.254
100,8538.8224,9161.6672,9240.0243,10445.5789,9825.0521,10347.214,9593.0598
101,8420.4304,9021.5179,9490.7797,10222.7532,9721.4488,10339.8421,9536.1287
102,8523.8033,8874.2474,9398.7505,10236.261,9872.0293,10418.7198,9553.9685
103,8642.0909,9123.5944,9552.5167,10489.3284,9731.6775,10486.6508,9670.9764
104,8486.1579,8922.3433,9469.5135,10392.46,9796.718,10626.758,9615.6584
105,8507.5882,8861.9195,9521.6327,10500.0454,9597.5066,10579.0961,9594.6314
106,8635.2432,9041.6456,9380.5002,10154.0441,9846.5164,10387.9003,9574.3083
107,8484.7778,9137.941,9395.1457,10419.7489,9894.2873,10514.0608,9640.9936
108,8662.4343,8975.9978,9596.1968,10309.3878,9643.0038,10602.8947,9631.6525
109,8504.5599,8999.3512,9401.8432,10401.1998,9884.4166,10553.8331,9624.2006
110,8530.7306,8949.3625,9268.3497,10370.7179,9726.3498,10560.5767,9567.6812
111,8448.936,8909.2749,9534.0535,10130.3404,9761.4473,10632.7349,9569.4645
112,8613.7086,8988.1966,9277.7101,10503.7501,9744.3091,10520.9417,9608.1027
113,8668.6665,8877.1721,9476.5947,10321.4751,9603.8396,10626.0952,9595.6405
114,8555.585,8909.157,9250.9249,10269.6962,9756.5388,10685.4565,9571.2264
115,8488.592,8951.0854,9278.8299,10304.261,9939.3738,10369.0705,9555.2021
116,8459.7108,9182.2641,9492.7593,10239.1447,9617.5807,10630.9808,9603.7401
117,8413.9984,8861.172,9368.5091,10337.199,9823.0171,10346.5628,9525.0764
118,8693.2329,8969.9953,9411.696,10378.2394,9877.63,10623.9001,9659.1156
119,8656.7884,8974.9555,9275.11,10230.155,9812.0546,10536.8467,9580.985
120,8443.4664,9083.0895,9269.395,10280.5723,9626.3141,10645.72,9558.0929
121,8569.9654,9045.9039,9562.9984,10332.8342,9806.5777,10438.1846,9626.0774
122,8697.4688,9013.7892,9532.6933,10466.385,9811.2131,10405.8427,9654.5653
123,8642.1029,9115.4745,9570.2657,10389.9253,9760.2737,10483.9717,9660.3356
124,8462.5372,8932.8662,9378.1622,10271.2059,9646.9771,10388.6817,9513.405
125,8633.8569,9147.6713,9359.8193,10244.5551,9791.9173,10484.0353,9610.3092
126,8525.5721,8859.8459,9537.1014,10285.0588,9752.7125,10423.8101,9564.0168
127,8477.3742,8903.1475,9331.1856,10377.4705,9775.8017,10627.8706,9582.1417
128,8677.5063,9044.6078,9380.0858,10493.2024,9594.5747,10421.381,9601.893
129,8689.494,8991.8858,9547.3023,10437.7825,9890.7584,10528.8287,9681.0086
130,8703.5567,9025.2615,9355.5554,10164.6223,9632.8844,10581.843,9577.2872
131,8599.0687,9106.2965,9493.5484,10520.1889,9604.4352,10526.8448,9641.7304
132,8508.9202,8949.3862,9438.4401,10421.1631,9607.7373,10356.4837,9547.0218
133,8646.1313,9128.2247,9305.0538,10435.4537,9926.1303,10304.7778,9624.2953
134,8673.4399,9089.3088,9620.8084,10506.8856,9695.0915,10341.9688,9654.5838
135,8639.4739,9060.8521,9495.9356,10476.0895,9606.5346,10594.5369,9645.5704
136,8701.2777,8931.6294,9488.2476,10262.2435,9599.0945,10616.8535,9599.891
137,8515.279,9098.0144,9587.2233,10503.0262,9909.0043,10470.0496,9680.4328
138,8457.613,9050.3709,9280.9743,10153.9189,9701.2478,10652.9994,9549.5207
139,8495.0492,8953.4934,9500.077,10119.1051,9588.155,10411.4954,9511.2292
140,8462.7263,9041.3656,9494.3745,10505.7168,9718.9304,10466.9581,9615.012
141,8482.7602,9085.2825,9424.6583,10505.7619,9761.2016,10359.1474,9603.1353
142,8496.0693,9075.5695,9362.1102,10479.1196,9814.3281,10381.1288,9601.3876
143,8607.9743,8981.3954,9310.7961,10329.5061,9892.9582,10494.8114,9602.9069
144,8487.8322,8848.7108,9580.5418,10407.9335,9711.2893,10462.6609,9583.1614
145,8507.9603,9135.566,9591.3594,10425.1727,9722.188,10537.2763,9653.2538
146,8463.9141,9053.2254,9570.9503,10266.7518,9639.7804,10340.8217,9555.9073
147,8423.0655,8986.784,9423.318,10204.9418,9811.1899,10522.3765,9561.9459
148,8480.8747,9020.5923,9419.5108,10277.0298,9718.0544,10349.1889,9544.2085
149,8419.8895,9036.6545,9448.3139,10401.8101,9716.7006,10555.2329,9596.4336
150,8516.116,9201.726,9547.2066,10292.9609,9910.9449,10606.9699,9679.3207
151,8660.0889,9064.6083,9249.9341,10320.5798,9679.0713,10566.9173,9590.2
152,8666.5977,9108.0168,9466.0627,10312.4552,9867.6419,10455.9764,9646.1251
153,8505.6419,8962.308,9338.4641,10162.8295,9751.3398,10569.0952,9548.2798
154,8457.4912,9183.9944,9425.566,10161.8945,9577.1368,10332.1575,9523.04
155,8424.9936,8882.1704,9421.871,10422.4156,9902.586,10494.0429,9591.3466
156,8447.3254,9068.5635,9342.8002,10208.0023,9872.9436,10363.4358,9550.5118
157,8561.4607,8843.5771,9506.8915,10477.0912,9710.0853,10610.2731,9618.2298
158,8511.9751,9181.7022,9436.7635,10309.6077,9806.4591,10448.5882,9615.8493
159,8510.616,8931.8414,9400.8325,10355.025,9690.6152,10471.4025,9560.0554
160,8555.2176,8992.8157,9478.0403,10187.0569,9745.0519,10503.86,9577.0071
161,8482.6451,9056.9549,9436.862,10215.229,9744.5398,10650.1407,9597.7286
162,8610.5521,8931.7187,9513.1652,10202.1245,9754.4679,10336.517,9558.0909
163,8620.3474,9052.7736,9245.2446,10210.0657,9828.2773,10438.4428,9565.8586
164,8667.2281,9138.1115,9393.9439,10334.4188,9714.3478,10580.1671,9638.0362
165,8576.3745,8894.9426,9533.1483,10154,9580.2465,10359.924,9516.4393
166,8675.9748,8856.3357,9300.8247,10483.6279,9941.1141,10329.9061,9597.9639
167,8481.501,8874.7699,9484.1809,10443.8562,9607.6032,10662.7541,9592.4442
168,8478.9177,9038.6237,9277.792,10371.5316,9632.7267,10497.5025,9549.5157
169,8577.6351,9140.0915,9338.7438,10401.9007,9709.4291,10632.6673,9633.4113
170,8455.498,9068.742,9630.7247,10175.6337,9891.7736,10508.1351,9621.7512
171,8524.5635,9062.2043,9447.1296,10206.1473,9616.5151,10483.436,9556.666
172,8696.6743,9057.705,9381.9278,10300.2834,9810.0035,10444.4499,9615.174
173,8705.7803,9033.1918,9465.1486,10312.1961,9888.8239,10399.1691,9634.0516
174,8579.191,9180.3312,9465.1894,10276.3993,9725.3403,10601.4459,9637.9829
175,8488.8615,8960.0908,9264.598,10217.9983,9585.3284,10430.1809,9491.1763
176,8629.4296,8855.0875,9629.8987,10250.5998,9943.9023,10495.5269,9634.0741
177,8680.8525,9078.2532,9432.9312,10313.9151,9634.5586,10579.229,9619.9566
178,8448.339,9081.2895,9499.3444,10509.6667,9925.0241,10668.7539,9688.7363
179,8656.3955,9075.8468,9386.4811,10281.7911,9801.6056,10639.5023,9640.2704
180,8527.6731,8996.2594,9278.0759,10523.7991,9592.0572,10566.9679,9580.8054
181,8611.8302,8843.4344,9404.2129,10328.8134,9873.6108,10401.8609,9577.2938
182,8661.7504,9128.6565,9260.4662,10226.6234,9729.7993,10614.3184,9603.6024
183,8709.5584,9060.4161,9539.2286,10246.2082,9930.1247,10525.0487,9668.4308
184,8663.8887,9145.0192,9494.3273,10342.9778,9826.1092,10496.2351,9661.4262
185,8515.9594,8952.1074,9527.347,10447.5017,9576.138,10362.7414,9563.6325
186,8535.1252,8903.6025,9514.7367,10403.7756,9676.8029,10627.6324,9610.2792
187,8639.9906,9021.1874,9600.4388,10327.7198,9581.9478,10680.674,9641.9931
188,8539.0284,8954.4286,9436.1018,10404,9779.4582,10477.0886,9598.3509
189,8553.5601,8977.9098,9496.856,10453.7297,9852.2353,10571.8138,9651.0175
190,8501.1982,9173.931,9490.9253,10301.528,9658.7631,10578.0445,9617.3984
191,8617.6409,8986.8768,9553.8185,10449.3912,9718.6085,10527.4263,9642.2937
192,8720.3541,9005.5454,9593.4449,10275.4995,9786.4352,10457.9353,9639.8691
193,8588.725,9021.6175,9582.8337,10500.858,9719.6369,10507.8188,9653.5817
194,8643.8194,8857.9977,9433.1976,10402.7975,9795.0374,10406.2739,9589.8539
195,8559.317,8877.2909,9324.4422,10288.5322,9755.5875,10605.5899,9568.4599
196,8619.0152,9023.8607,9432.1593,10286.0622,9891.8022,10351.0428,9600.6571
197,8472.3428,9000.9653,9439.2476,10467.2221,9717.0038,10445.6282,9590.4017
198,8501.4818,8912.1655,9601.4894,10417.7805,9685.5764,10629.6341,9624.6879
199,8487.4212,9091.6708,9468.9217,10293.246,9747.1839,10431.5051,9586.6581
200,8527.784,8880.9159,9357.1047,10395.9825,9635.1574,10488.6371,9547.5969
201,8678.1213,9066.4144,9406.1995,10495.5279,9587.8303,10644.8941,9646.4979
202,8527.3756,9041.3705,9463.9171,10356.2565,9686.6912,10668.426,9624.0062
203,8529.8344,8904.7658,9610.6012,10428.8859,9762.2278,10562.1057,9633.0701
204,8450.6087,9060.1499,9277.3801,10366.3658,9908.8019,10320.6158,9563.987
205,8604.8717,8898.8547,9597.6647,10414.1059,9658.8716,10552.6566,9621.1709
206,8646.6429,9177.4513,9571.4356,10216.8524,9654.248,10646.8648,9652.2492
207,8439.1003,8875.1222,9363.5849,10430.0148,9910.1593,10649.1592,9611.1901
208,8474.8937,9024.0788,9365.0622,10472.0988,9617.2279,10658.5082,9601.9783
209,8581.4014,9071.0461,9545.4082,10489.1154,9910.9048,10352.7675,9658.4406
210,8499.0223,8958.5883,9613.1648,10261.4867,9922.1208,10458.322,9618.7841


==> data/IRS12BY12MOBILE1.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6,reward
1,1017.179837,999.8049877,1720.560998,1929.611338,815.8113885,804.317268,1214.547636
2,1333.373161,1358.639314,2538.96007,2272.875207,975.3017315,865.2791999,1557.404781
3,1502.598141,2351.455624,2007.306188,2270.489126,1065.934381,1297.294853,1749.179719
4,1524.989151,2513.586252,2516.70867,2324.011247,1180.73795,1171.857022,1871.981715
5,1654.005673,2556.579763,2882.817423,2411.680063,950.2106809,1092.759922,1924.675587
6,2802.735727,2479.815477,3240.597548,2594.392575,1009.475481,1163.209852,2215.037777
7,2086.085624,2736.857643,3184.996691,2813.042613,933.9875507,1064.44994,2136.570011
8,2527.777959,2513.342051,3324.191372,2846.711076,1116.0703,964.4397993,2215.422093
9,2288.561947,2364.753194,3035.549147,2839.707984,1293.106607,982.5897709,2134.044775
10,1790.486222,2516.059892,3066.026014,2911.67554,1587.288078,1000.061275,2145.26617
11,2620.192554,2687.371474,2994.084278,2999.52726,2075.902623,1028.059036,2400.856204
12,1754.760594,2625.383977,3242.60599,2676.899896,2228.501206,1271.489548,2299.940202
13,3421.863395,2491.902622,3606.632186,2996.495531,2563.58185,1359.93849,2740.069013
14,3490.045881,2488.242338,3519.152584,3365.467976,2493.145115,1497.865233,2808.986521
15,3598.033615,2571.12447,3090.113059,3007.450881,2944.885765,1408.461055,2770.011474
16,3983.087139,2618.718778,3394.085712,3317.92803,3031.435194,1670.776311,3002.671861
17,2778.985321,2908.880523,3471.96621,3550.652593,2704.16709,1785.774061,2866.737633
18,3166.048612,2857.124644,3416.959311,3650.260243,3431.45861,1832.474465,3059.054314
19,2676.275083,2777.292061,3606.293378,4103.8812,4362.954294,1637.592768,3194.048131
20,3429.102393,2843.904825,3415.136068,3995.535511,4595.740089,2734.897587,3502.386079
21,4382.407572,3013.623252,3810.183146,4742.111701,4626.8348,2588.457922,3860.603066
22,4776.766579,3159.728463,3621.780511,5068.255767,4626.473583,3172.266121,4070.878504
23,5093.784981,3279.990346,3544.563517,4934.349817,5042.979547,3180.956511,4179.437453
24,4730.507419,3472.153777,4067.210428,4799.343234,5278.003789,3282.30627,4271.587486
25,5211.353544,3294.879949,3934.081943,5019.907905,5325.346697,3385.35983,4361.821645
26,5151.799575,3716.214313,3895.499439,4389.896843,5448.694514,3226.810959,4304.819274
27,5526.789089,3569.292731,4364.528009,4980.064441,5795.504947,3362.727329,4599.817758
28,4845.850604,4001.355041,3961.624265,4638.979882,5888.566286,3217.646822,4425.670483
29,5512.067401,3968.73274,4449.295705,4841.889554,6004.498106,3669.59279,4741.012716
30,5637.478923,4253.201554,4154.551549,5308.636026,6115.829436,3243.320502,4785.502998
31,5713.762479,4176.314965,3959.038001,6039.909011,6106.412187,3284.483677,4879.98672
32,5685.647177,4322.243728,4134.073164,6005.58925,6335.436843,3538.599889,5003.598342
33,5938.201272,4165.568523,4418.228102,6203.212525,6289.494459,3845.120693,5143.304262
34,6122.104835,4390.051559,4484.164943,5960.464772,6352.753859,3762.139083,5178.613175
35,5815.577161,4888.153797,4364.554741,6205.071529,6497.628995,3590.825023,5226.968541
36,6147.387707,4789.728512,4912.293499,5797.374745,5918.574683,3516.540412,5180.316593
37,5995.830613,4937.031465,4761.459036,6658.338048,6187.093759,3639.82016,5363.26218
38,5751.648369,5329.12077,4454.437806,6717.090634,5836.001254,3357.085257,5240.897348
39,6067.379145,4950.84796,4645.359626,6372.921266,6499.623613,3739.48369,5379.269217
40,6198.840064,5163.372675,4819.103745,6534.976019,5976.578889,3846.065866,5423.15621
41,6177.112925,5054.266204,4880.154934,5955.602594,6362.6154,3958.174746,5397.9878
42,6060.177005,5194.162441,4323.283153,6185.607869,6501.436696,4060.223407,5387.481762
43,6012.661645,5336.660039,4571.286355,6128.03523,6335.729643,3913.745011,5383.019654
44,6481.967016,5266.733943,4463.749805,6730.017943,6051.235246,4054.739208,5508.07386
45,6481.751759,5398.326417,4941.993066,5867.310255,6286.081672,4127.775184,5517.206392
46,6539.694666,5705.889287,4880.158473,7032.313849,6538.693217,4055.767284,5792.086129
47,6817.168738,5680.554516,5004.848127,6897.775185,6524.541557,4134.719363,5843.267914
48,6670.438531,5765.349066,5114.870168,6909.819673,6653.688172,4011.730639,5854.316041
49,6904.381083,5732.842871,4881.177099,6353.093518,6707.755485,3986.374659,5760.937452
50,6542.867583,5760.946691,4801.504342,6778.506565,6826.167638,4017.76122,5787.959006
51,6668.114852,5562.487806,5183.756315,7413.101125,6890.092194,4560.187813,6046.290018
52,6486.11684,5752.553639,5114.34444,7404.884853,6437.559244,4372.358997,5927.969669
53,6561.654525,5869.009251,4796.621616,6956.866642,6283.969787,4834.375115,5883.749489
54,6336.326557,6152.356228,5197.179458,7464.817511,6498.35715,4768.22051,6069.542902
55,6816.929492,6057.223116,5544.929976,7544.753915,6636.277831,4903.399389,6250.58562
56,6743.691677,6135.482102,4975.80317,6737.546067,6505.193638,5210.367654,6051.347385
57,6686.260871,6127.375679,5218.895992,7438.914625,6637.911428,5175.34403,6214.117104
58,6686.295556,6309.642884,5230.412713,7518.471935,6397.216877,5117.842608,6209.980429
59,6786.079846,6241.372964,5309.002843,7300.987411,6350.396149,5368.64073,6226.07999
60,6916.062401,6595.001942,5279.47153,7346.422051,6101.487867,5472.904073,6285.224977
61,6724.327836,6848.19645,5261.962599,7517.976144,6582.934329,5626.537841,6426.9892
62,6530.443941,6668.16641,5600.04674,7299.427606,6598.597566,5693.700686,6398.397158
63,6819.375344,6207.652607,5637.45542,7370.262429,6893.945723,5852.880915,6463.595406
64,6624.410229,6383.349283,5373.754288,7057.353854,6499.661332,5939.356608,6312.980933
65,6868.810551,6741.94068,5577.905982,7542.753856,6633.262103,5775.05226,6523.287572
66,7057.382217,6416.513316,5801.084883,7562.625799,6747.19636,5980.271711,6594.179047
67,6815.167009,6442.065708,5680.942549,7505.504485,7147.728949,5967.859601,6593.211384
68,7090.510781,6491.109675,5342.739755,7992.874156,7384.315647,6051.849145,6725.566526
69,7359.19829,6748.98972,5526.688324,7226.39015,7281.37599,6038.076482,6696.786493
70,7680.967278,6491.483902,5618.720964,7797.981376,7570.671355,6095.584821,6875.901616
71,7817.830519,6378.033244,5586.109301,7299.24348,7577.92893,6286.755366,6824.316807
72,7531.081648,6613.669894,5646.177382,7529.82877,7443.243314,6396.13477,6860.02263
73,7725.632904,6598.911001,5503.618763,7847.715208,7431.08858,6555.453584,6943.736673
74,7397.987503,6550.143173,5584.423378,7856.327774,7741.836465,6796.803951,6987.920374
75,7317.263683,6394.460404,5398.539864,7544.52945,7992.758087,6707.431949,6892.49724
76,7350.229078,6514.655103,5710.615956,7347.840717,7261.410225,6747.882766,6822.105641
77,7447.677344,6365.340087,5887.537373,8052.63817,7545.132584,7255.600714,7092.321045
78,7267.646123,6692.23513,5616.398524,7593.815353,7735.849198,7359.775954,7044.286714
79,7695.829534,6907.882133,5876.200949,7855.083188,7519.729572,6983.854577,7139.763326
80,7766.130357,7052.776557,5903.216912,7499.139594,7768.090673,7406.256356,7232.601742
81,7599.181382,7249.485488,5698.319463,7835.180445,7542.118372,7308.048161,7205.388885
82,7516.857258,7014.63515,5875.847298,7330.824906,7144.312975,7060.203768,6990.446893
83,7600.744258,7187.086799,5822.760906,7178.195521,7557.693841,7640.113913,7164.43254
84,7778.620563,7185.795055,5981.603753,8022.793754,7996.935685,7339.058801,7384.134602
85,7886.560698,7163.286017,5897.794883,8223.314554,7825.140458,7489.057669,7414.19238
86,7774.829531,7128.871085,5846.263334,7752.363925,7561.769243,7565.421155,7271.586379
87,7789.0866,7033.795455,5792.491593,7842.778663,7915.803609,7391.432687,7294.231435
88,7539.100508,7183.892259,6003.755054,8375.880964,8267.636111,8063.734908,7572.333301
89,7613.680297,7171.117065,6037.449939,7753.987679,8310.985651,7123.092529,7335.052193
90,7672.316706,7330.990703,6273.303809,7812.876649,8663.645009,7765.305971,7586.406475
91,7825.683227,7119.82409,6204.055247,8477.546665,8315.096695,7861.686266,7633.982032
92,7784.951198,7483.009667,6539.292084,8413.026919,8333.320014,7712.005283,7710.934194
93,7755.507247,7773.947728,6235.813634,8459.754289,8501.234115,7751.897412,7746.359071
94,7638.945597,7651.872087,6362.525809,7817.178368,8263.355121,7902.807026,7606.114001
95,7585.346287,7933.332746,6115.03165,7816.820063,8313.371101,8110.975745,7645.812932
96,7774.148256,7486.953553,6325.937253,8241.440803,8204.213464,8157.948425,7698.440292
97,7441.608089,7377.490859,6516.278369,8577.061822,8346.524421,8092.200849,7725.194068
98,7752.723223,7593.741122,6468.355859,8756.495177,8563.662554,8287.012008,7903.664991
99,7732.63732,7191.730049,6620.055979,8728.838594,8424.962548,8124.618551,7803.807174
100,7470.584926,7287.824719,6798.16933,8772.879872,8432.575667,7856.279003,7769.718919
101,7623.064744,7844.823561,6483.738825,8757.673631,8150.375992,8230.208636,7848.314231
102,7434.742664,7515.533247,6775.827977,8664.958709,8491.055322,8215.866855,7849.664129
103,7575.724873,7444.320684,6997.22756,8527.397389,8105.706461,8522.305065,7862.113672
104,7584.13478,7734.127624,7062.78012,8745.593339,8448.182828,8518.288878,8015.517928
105,7710.314875,7456.083863,6411.108596,8814.65992,8271.915148,8764.510532,7904.765489
106,7680.153821,7625.222309,6980.579261,8796.799782,8323.250976,8604.017533,8001.670614
107,7444.808384,7618.177718,6594.957425,8676.092923,8394.658684,8607.988535,7889.447278
108,7686.679304,7489.110521,7004.358906,8513.754235,8605.266738,8780.917043,8013.347791
109,7695.118567,7466.618645,6518.343783,8586.999415,8346.55719,8497.892023,7851.921604
110,7696.490778,7796.951603,6994.867399,8773.260564,8236.861435,8981.116068,8079.924641
111,7742.003821,7292.396038,6878.016454,8452.768779,8309.5654,8757.454994,7905.367581
112,7543.164008,7615.030868,6837.089224,8569.125105,8545.260974,8940.729643,8008.39997
113,7450.561765,7258.026381,6938.445163,8595.026266,8138.818113,9006.111211,7897.831483
114,7647.567621,7466.61802,6811.343596,8320.892518,8372.867474,8949.736084,7928.170886
115,7490.303605,7606.145977,7201.7987,8486.921556,8254.399865,9289.599886,8054.861598
116,7500.459987,7433.165951,6885.863968,8519.785987,8348.999974,9419.832501,8018.018061
117,7628.231937,7631.851259,6665.593638,8736.851044,8339.131331,8712.061113,7952.28672
118,7706.426501,7624.528425,6778.918527,8310.718935,8341.134004,8964.454741,7954.363522
119,7895.534887,7410.847335,6861.090048,8557.978148,8440.746976,8710.685519,7979.480485
120,8078.547339,7389.008866,6984.212339,8755.741504,8294.891124,8892.052592,8065.742294
121,8204.958198,7695.544458,6841.360427,8506.762911,8438.500526,8820.439828,8084.594391
122,8310.874232,7607.157177,6883.043149,8642.721516,8294.184578,9042.692606,8130.11221
123,8115.981576,7708.808498,6868.581456,8504.804123,8546.136912,9137.145824,8146.909731
124,8103.466116,7462.694198,6927.202936,8812.373068,8382.463789,9084.204976,8128.734181
125,7921.037863,7662.487253,7050.276694,9089.443421,8128.615781,8973.025332,8137.481057
126,8047.91011,7644.730544,7179.420763,8995.026332,8344.335315,9230.594628,8240.336282
127,8090.853337,7700.156641,7386.714126,9254.311004,8242.922454,8989.506715,8277.410713
128,8002.905424,7455.640822,7466.760683,9000.188836,8149.160743,9127.741247,8200.399626
129,8207.438591,7280.899072,7462.564587,9250.180189,8005.435295,8772.207192,8163.120821
130,8075.056934,7311.722097,7799.837892,9152.185552,8175.280711,8888.927011,8233.835033
131,8061.256919,7752.362839,7752.593663,8972.414203,8355.268576,9125.239045,8336.522541
132,7981.994368,7676.399242,7511.962515,9073.649007,8036.015007,9107.468301,8231.248073
133,8088.494905,7631.363487,7496.591534,9138.283714,8233.543955,9146.353562,8289.105193
134,7943.267342,7565.701642,7782.465139,9129.3154,8124.563085,9161.092051,8284.400777
135,8098.614349,7596.437392,7542.312825,8947.610818,8183.269094,9177.863965,8257.68474
136,8106.815278,7803.808395,7614.203848,9215.421999,8321.66124,9142.947357,8367.476353
137,7978.639095,7955.213252,8089.674085,9173.060601,8196.131645,8733.788699,8354.417896
138,7911.533858,7801.228283,7922.539493,9058.533656,8164.847549,8985.248409,8307.321875
139,8195.772105,8039.818436,7614.720705,9020.00214,8320.440109,8884.093329,8345.807804
140,7941.981501,8135.076647,7718.31504,9079.498016,8065.256989,8870.243556,8301.728625
141,8055.036044,8054.553136,7906.962958,9267.435647,8206.218537,8778.45139,8378.109618
142,8105.009587,7959.982488,7487.153261,9047.760596,8050.99584,9099.530037,8291.738635
143,7970.740069,7843.730056,7536.914371,8855.747703,8148.971968,9001.072907,8226.196179
144,8275.178602,7832.66955,7873.565731,8914.026113,8069.664713,9026.495169,8331.933313
145,8172.079835,7872.967153,7494.42779,9123.346764,8568.867088,9034.436581,8377.687535
146,7996.223732,8196.905702,7976.497011,9178.419392,8171.71925,8858.378975,8396.357344
147,8121.382869,8008.608103,7971.080801,9326.316217,8120.155327,8937.489285,8414.1721
148,8082.950432,8059.435549,7632.472522,9188.022597,8196.821573,9008.699913,8361.400431
149,7947.722928,7952.479844,7987.017726,9006.821811,8703.327652,8837.021274,8405.731872
150,7978.453488,8128.71719,8108.713075,8939.652891,8815.730834,8991.438807,8493.784381
151,8183.202367,7873.800306,8087.071733,9071.058065,9246.783689,8902.214158,8560.688386
152,8252.240518,8242.70761,8232.560328,9005.104871,8544.445655,9022.092453,8549.858572
153,8187.43842,8008.51729,8094.03168,9214.182316,8743.282203,8948.665158,8532.686178
154,8121.868798,8014.425631,7907.403994,9286.663769,9051.38033,8906.952345,8548.115811
155,8182.959915,8179.259495,7991.121037,9009.877689,8746.561772,9032.044863,8523.637462
156,7977.579227,7984.20812,8253.55881,9258.372349,8552.501239,9101.338017,8521.259627
157,7977.737344,8065.973311,7678.406833,8981.906666,8427.091062,9263.341985,8399.0762
158,7946.945977,8091.628325,8412.696434,8903.593122,8905.195916,9146.778338,8567.806352
159,8158.676847,7801.979947,8001.096009,8915.547006,8846.17743,9257.212341,8496.781597
160,7991.518667,8063.29918,7956.954124,8938.922818,8988.491428,9128.443172,8511.271565
161,8059.487156,8175.634478,7741.303279,9104.018327,8640.777249,9383.813282,8517.505629
162,8003.216478,8088.14329,8158.196073,8910.499248,8748.750709,9126.313678,8505.853246
163,8336.503442,7890.242313,7929.774711,9001.241143,8735.246538,8840.554723,8455.593811
164,7920.178596,7988.290091,7916.021759,9095.738126,8698.643683,8892.297741,8418.528333
165,7932.043044,7843.191345,8047.035397,8923.386735,9041.8654,8967.910728,8459.238775
166,7929.132925,7890.308376,8121.154268,9201.658261,8535.238179,8969.405923,8441.149655
167,8058.904017,8014.535708,8070.01786,8933.634347,8809.388564,9427.356865,8552.306227
168,8205.536531,8248.187997,7735.959885,8998.370178,8807.058089,8961.613148,8492.787638
169,8118.497445,8096.587397,7907.130418,9042.126978,9076.90624,8965.128798,8534.396212
170,8091.467193,8093.126791,7830.201197,9156.899264,8869.217564,8999.408352,8506.72006
171,8119.365286,8206.14565,7880.256652,8915.729483,8592.490337,9042.262805,8459.375036
172,8049.338927,8098.798788,8442.808493,9194.928038,8796.236577,9137.311503,8619.903721
173,8318.51888,8184.633659,7964.128628,9074.476655,8763.34837,9120.236846,8570.890506
174,7958.257406,8023.765339,7742.970131,8967.341153,8562.10585,9196.032896,8408.412129
175,8041.562587,8121.905537,8098.900227,8939.88184,8857.845735,9121.578694,8530.279103
176,8073.778935,8019.120091,8017.638914,9184.979086,8607.014011,9212.966439,8519.249579
177,8108.450074,7931.189577,7845.894349,8906.406374,8628.046045,8976.692686,8399.446518
178,8171.117391,8063.257248,8085.817693,9194.282624,8789.514027,9071.335386,8562.554062
179,7990.513456,8209.616829,8300.415004,9042.923045,8569.334087,9199.439933,8552.040392
180,8036.56836,8244.584314,7980.89023,9093.917576,8896.465023,8887.771676,8523.366196
181,7934.704823,8212.346731,8311.450663,8803.767554,8595.228595,9214.101031,8511.933233
182,7929.486762,8071.497249,7782.386303,9166.168823,8805.645498,9166.29288,8486.912919
183,7951.929379,8086.779846,7997.186769,8971.031923,8604.174626,9283.257448,8482.393332
184,8014.538273,8086.480295,7821.067808,8839.341731,8844.425313,9111.224797,8452.84637
185,8107.218234,7964.005653,8087.654554,9294.596578,8723.086906,9155.290088,8555.308669
186,8062.523424,8146.819209,7918.302173,8847.23199,8566.335756,8833.442329,8395.775814
187,8086.267389,8242.118367,8003.968743,9105.078233,8591.491814,8951.032034,8496.65943
188,7930.07811,8072.590844,7874.913574,9199.505883,8536.869692,9025.125581,8439.847281
189,8241.038657,7834.02246,8181.016981,9041.681091,8813.136295,8986.846196,8516.29028
190,8069.325836,8279.622162,7833.454592,9119.39507,8706.578108,9096.14789,8517.42061
191,8263.780886,8166.24453,7947.694577,9132.948244,8787.433058,8964.036519,8543.689636
192,8259.032067,8050.367431,7807.903581,9174.197251,8797.459823,9320.580126,8568.256713
193,8219.687353,8061.313885,8047.649035,9163.124209,8864.192,8926.744202,8547.118447
194,7889.298322,8004.675709,8046.982742,8881.100689,9085.008605,9163.156087,8511.703693
195,8107.057327,7823.289237,8141.430977,9091.463402,8509.668085,9077.945965,8458.475832
196,8215.727708,8000.934524,7915.247708,8855.554016,9018.733664,9323.367802,8554.92757
197,7967.747238,8012.092439,7835.338463,8971.487444,8590.009486,8976.259796,8392.155811
198,8173.486846,7951.702507,8098.684324,8972.396761,8642.00083,9204.378757,8507.108338
199,8053.163248,8136.071491,7810.824886,9253.564046,8912.297849,9123.400326,8548.220308
200,7961.032097,7865.797454,8123.057879,9135.343547,8894.472955,9319.864559,8549.928082
201,8118.846872,8195.702256,8093.009342,9239.072956,8823.170623,9159.453421,8604.875912
202,8219.374681,7884.036875,7972.868703,9159.938834,8679.728168,8957.271273,8478.869755
203,8190.665815,8150.072056,8008.828644,9083.84794,8893.640708,9074.596746,8566.941985
204,8045.616624,8194.317493,8338.516294,9324.519817,8698.489906,9322.001614,8653.910291
205,8134.470449,8051.780256,7670.685696,9253.949159,8652.576651,9163.214386,8487.779433
206,8331.711036,7924.778647,7916.625614,9042.459354,8507.445909,9037.832605,8460.142194
207,7916.233367,7890.176407,7879.865314,9280.248351,8719.239472,9335.725013,8503.581321
208,8044.917295,7937.491777,7841.233338,9191.898621,8857.497105,9024.613977,8482.942019
209,7957.625158,8220.49644,7726.776848,9103.866099,8691.865199,9165.800158,8477.738317
210,8121.158319,8159.154049,7951.518243,9558.570465,8581.711456,8938.97863,8551.848527


==> data/IRS12BY12SHUTDOWN.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6,reward
1,1471.2704,922.4518,921.4523,157.4624,234.0974,510.7352,702.9116
2,2293.1865,1060.1658,1776.5899,633.4694,525.1194,392.426,1113.4928
3,3265.3982,1271.6631,1581.7498,555.8258,1177.353,879.4258,1455.2359
4,3257.6538,1540.692,2167.7022,528.743,1341.0306,1644.4623,1746.714
5,4421.4212,1312.9246,1779.0545,1300.4118,1405.2648,1478.3793,1949.576
6,4344.6508,1925.7159,2208.4705,1362.1456,1471.9583,1593.4999,2151.0735
7,4874.3934,2963.1771,2636.8258,1231.3363,1719.7497,2008.7753,2572.3763
8,4896.3591,3397.3819,3271.1399,1672.7184,2942.1427,1896.4847,3012.7044
9,5458.8394,4650.8097,3681.6475,1956.5717,3219.7369,2194.3686,3526.9957
10,5297.4173,4802.431,3549.5108,2122.0247,2521.7707,2386.6817,3446.6394
11,5429.4617,4891.7815,4110.039,2625.3215,3314.6792,3072.0103,3907.2155
12,5505.681,5000.9825,4868.7998,2557.9081,2718.345,3114.7106,3961.0712
13,5667.906,5200.9304,4439.9402,2407.2267,3453.028,2994.7961,4027.3046
14,6107.5195,6565.1005,5422.7431,3272.6004,3702.9187,3546.4797,4769.5603
15,7200.0371,6519.873,5479.6129,2933.0673,3990.5486,3590.7319,4952.3118
16,8005.5471,6973.232,5806.4877,3900.4157,3366.4155,3463.2281,5252.5544
17,8028.5393,7223.1032,5437.6628,4494.6309,4876.3308,3925.5742,5664.3069
18,8092.9114,7718.5583,6198.6433,5115.9478,4198.8695,3637.6434,5827.0956
19,8232.2184,7765.0512,6725.6032,5578.9614,4323.1208,4573.0468,6199.667
20,8803.5955,7891.7207,7017.8549,6491.9842,4971.8752,4473.0765,6608.3512
21,8791.2051,7934.5929,7234.2743,6819.4792,4818.9349,4806.3997,6734.1477
22,8731.8771,9071.3066,7586.3041,6698.0302,7946.8609,5415.0056,7574.8974
23,9257.8319,9243.9661,7817.5474,6866.5444,7341.6273,5685.0751,7702.0987
24,9001.5098,9573.2963,7696.9934,7272.1389,7959.4163,6764.1847,8044.5899
25,8911.1565,9451.588,8096.6991,7388.1543,8664.0951,7496.8175,8334.7517
26,9282.0922,10223.0944,8232.7402,7488.7056,8665.5121,7332.3562,8537.4168
27,9910.1613,10418.1128,8951.3295,7576.6216,9818.8339,7955.6772,9105.1227
28,9679.7297,10510.9822,8677.7228,7469.7506,9584.4527,8187.9725,9018.4351
29,9169.1982,10599.2936,9235.9425,8126.3734,9893.8781,8729.2457,9292.3219
30,9726.936,10788.8368,9506.9094,8863.9331,10488.5661,8900.4108,9712.5987
31,9250.8698,11144.7405,10265.1696,9530.0409,11158.7972,9388.3333,10122.9919
32,10670.7355,11967.8471,10278.4131,9314.4889,11056.9341,9463.1,10458.5864
33,10688.0021,12848.6372,11112.5195,9647.069,12458.3905,9389.3604,11023.9965
34,10983.5163,13008.0397,10732.4521,9432.1419,13321.1145,9556.2786,11172.2572
35,11964.6433,13053.9203,11121.1649,11149.9716,13554.1724,10400.2506,11874.0205
36,13865.8827,13126.5623,12315.9045,11101.1952,13598.5096,10407.2182,12402.5454
37,13932.5484,13450.789,12140.8362,12100.1341,13888.7317,11482.3169,12832.5594
38,13891.3294,14374.8606,12515.4486,12011.867,14600.4089,11780.1051,13195.6699
39,13987.0812,14201.5233,12888.4885,12511.997,14651.29,12189.6363,13405.0027
40,13791.8644,14820.6802,13260.5703,13627.6206,14976.2844,12046.7748,13753.9658
41,13924.3334,14582.8847,13657.183,13841.4173,14996.583,12104.0004,13851.067
42,14228.5942,15321.1601,14077.5634,14403.4189,15481.3629,12338.4536,14308.4255
43,13991.6118,15319.8586,13972.6313,14766.723,15600.7553,12803.9377,14409.253
44,13985.8084,15923.0895,13936.5677,15138.1747,15461.3246,12905.3663,14558.3885
45,13933.1533,15676.0424,14085.7946,15574.2391,15963.093,13077.3373,14718.2766
46,14279.4925,16105.0229,13978.9955,15552.3896,16333.6252,13494.8922,14957.403
47,14219.3043,16248.6606,14133.0161,15676.0274,16798.7796,13177.8584,15042.2744
48,14084.5553,16558.6524,13918.0009,15897.46,16819.5535,13748.5834,15171.1342
49,13911.2186,16706.5652,14123.3302,15936.9269,16935.0288,13533.0854,15191.0259
50,14028.0362,16891.0623,13975.7866,16183.0335,17111.2189,14459.1537,15441.3819
51,14119.3097,16908.0408,14053.3032,16155.5709,17152.1102,14890.0557,15546.3984
52,14071.7424,17217.661,13820.734,16834.8405,17120.5284,15539.7024,15767.5348
53,14346.2751,16985.7729,13759.9848,16806.2474,17342.1845,15596.7899,15806.2091
54,14358.5028,17362.4856,13740.5626,17845.355,17687.8845,16077.7367,16178.7545
55,14069.9931,17336.1154,14276.3737,17827.3094,17895.4261,16255.7526,16276.8284
56,14100.0623,17656.449,14543.29,17797.1393,18157.4991,16482.3871,16456.1378
57,14400.2284,17343.8425,14291.1666,17721.2774,18389.7021,16491.794,16439.6685
58,14503.1421,17439.5356,14437.0289,17816.1972,18428.7898,16655.1435,16546.6395
59,14609.7164,17341.8319,14717.9926,17758.4421,18645.6682,16930.7851,16667.4061
60,14354.8271,17141.2645,14657.5999,17686.7227,18508.0796,16841.6452,16531.6898
61,14406.7729,17495.2943,14369.8421,17552.2589,18734.5645,16889.4088,16574.6902
62,14098.36,17414.3054,14729.7014,17514.8719,18518.3419,16925.0381,16533.4364
63,14301.738,17514.7695,14331.9495,17642.7713,18895.5654,16898.7213,16597.5858
64,14219.0221,17438.7918,14669.043,17893.3194,18781.8398,16914.1171,16652.6889
65,14576.9697,17594.9978,14605.0786,17827.3023,18955.1136,16760.046,16719.918
66,14479.841,17070.977,14524.6363,17684.3839,18547.5095,16767.1008,16512.4081
67,14388.064,17616.1879,14295.6023,17605.6926,18808.4955,16742.8608,16576.1505
68,14161.6596,17271.3719,14364.9967,17637.6818,18657.9985,16804.9746,16483.1139
69,14290.674,17082.7016,14767.0962,17751.2875,18799.1296,17029.1173,16620.001
70,14090.7446,17640.0594,14463.2911,17608.5941,18796.9783,17010.0542,16601.6203
71,14190.576,17173.5148,14706.616,17556.9251,18706.1841,16840.2522,16529.0114
72,14094.9231,17191.3238,14358.6366,17783.0368,18594.699,16876.8328,16483.242
73,14077.0325,17415.1853,14544.545,17980.0066,19024.0649,16926.0154,16661.1416
74,14135.0144,17165.1311,14336.1184,17852.6222,19025.455,16829.9697,16557.3851
75,14409.5543,17719.6296,14409.7249,17767.8578,18691.0805,17059.5176,16676.2275
76,14348.5062,17603.5638,14652.743,17607.5784,18584.6263,16974.5565,16628.5957
77,14038.0205,17215.3828,14462.4402,17546.3413,18633.9418,16881.746,16462.9788
78,14035.9999,17452.9269,14793.3906,17742.1416,18721.2847,17049.4896,16632.5389
79,14331.3847,17423.3731,14649.9452,17636.0558,18786.7284,16784.1077,16601.9325
80,14181.4259,17410.9785,14367.1856,17629.7699,18693.733,17035.2034,16553.0494
81,14038.8762,17560.0271,14548.726,17779.5547,19029.1299,17123.7886,16680.0171
82,14334.9294,17415.7885,14585.4035,17461.8951,18560.6835,16917.4562,16546.026
83,14310.3243,16987.9301,14364.5095,17747.2718,18752.7173,16656.5541,16469.8845
84,14099.417,17393.7245,14387.334,17624.6956,18659.178,16734.2502,16483.0999
85,14261.4535,17452.3503,14346.9015,17512.3411,18996.0262,16877.3485,16574.4035
86,14220.1941,17451.9969,14727.4403,17741.146,18575.8462,16806.6319,16587.2092
87,14569.5831,17579.5384,14495.2953,17637.3993,18535.4138,16746.5931,16593.9705
88,14277.069,17382.0543,14625.9981,17449.2106,18715.5837,16835.3727,16547.5481
89,14367.8526,17154.6368,14738.9157,17690.7445,18805.1543,17229.063,16664.3945
90,14188.0128,17561.9671,14156.999,17880.8186,18778.736,17000.4361,16594.4949
91,14216.2931,17667.8056,14118.2749,17685.2074,18554.6169,16860.7087,16517.1511
92,14313.5937,17694.0069,14315.632,17504.4774,18661.9744,16929.0422,16569.7878
93,14512.1105,17122.0436,14368.5413,17811.0395,18814.5229,17102.5065,16621.7941
94,14140.3506,17512.7209,14502.3617,17659.9811,18537.0175,16756.1148,16518.0911
95,14278.9384,17174.8832,14297.3094,17719.5337,18813.9958,17100.9423,16564.2671
96,14487.1024,17395.1545,14729.5843,17629.3385,18595.7973,16770.0493,16601.1711
97,14438.6515,17434.8422,14253.1497,17929.6677,18638.602,16823.0479,16586.3268
98,14310.5088,17300.3886,14275.3106,17912.6476,18974.5659,17153.5592,16654.4968
99,14258.6585,17634.8529,14570.301,17604.9343,18761.713,17136.7212,16661.1968
100,14154.7118,17260.9828,14164.5979,17587.0145,18762.7108,16902.6573,16472.1125
101,14328.4052,17393.541,14674.9617,17752.725,18665.7221,17066.2724,16646.9379
102,14286.2568,17482.7521,14929.204,17599.4226,18728.4613,16711.7509,16622.9746
103,14214.7749,17522.0689,14481.2175,17637.1704,18758.3334,16918.2914,16588.6428
104,14335.151,17216.583,14628.9977,17575.2733,18786.4765,17151.1518,16615.6055
105,14566.5391,17514.0052,14341.8062,17488.0043,18656.9068,17244.4837,16635.2909
106,14383.7764,17554.1993,14402.2519,17676.3727,18943.592,17098.1265,16676.3865
107,14276.277,17411.8007,14765.3921,17786.0689,18800.803,16612.8025,16608.8574
108,14108.3371,17374.3329,14716.0495,17619.1339,18767.6913,16767.8436,16558.8981
109,14267.4932,17383.6792,14430.9668,17802.5462,18804.7856,16963.5557,16608.8378
110,14057.8473,17313.5451,14243.5676,17975.5057,18700.4747,17037.3086,16554.7082
111,14432.3505,17159.9697,14762.7956,17515.2444,18871.1438,16594.6469,16556.0251
112,14347.792,17782.5694,14739.3795,17556.7023,18597.7384,16906.6448,16655.1377
113,14236.8725,16959.4993,14481.2229,17637.4096,18604.1454,17007.6278,16487.7963
114,14160.8318,17328.2465,14454.0653,17461.9768,18631.0476,17145.9844,16530.3587
115,14277.8909,17362.4976,14712.6578,17469.3776,18717.5644,17114.3118,16609.05
116,14433.425,17244.2454,14600.7583,18000.9892,18560.1074,17023.4819,16643.8346
117,14211.1344,17500.6131,14174.4402,17690.1202,18582.2063,16900.2318,16509.791
118,14058.0977,17461.3703,14409.9773,17746.6797,18911.2979,17051.7654,16606.5314
119,14467.1023,17376.4876,14766.9167,17547.0899,18655.9707,17024.5925,16639.6933
120,14574.215,17530.8079,14399.4961,17893.6665,18805.5596,17187.9615,16731.9511
121,14356.2173,17192.4506,14332.3239,17691.3008,18990.5291,16871.9526,16572.4624
122,14208.4532,17329.479,14544.1377,17673.8637,19010.9927,17107.096,16645.6704
123,14181.0771,17408.7548,14562.3709,17867.7328,18584.1411,16804.5561,16568.1055
124,14272.6977,17298.5182,14568.7662,17984.9128,18806.6534,16666.2569,16599.6342
125,14098.3145,17378.0844,14454.2363,17601.3076,18624.1235,17066.8325,16537.1498
126,14210.1297,17615.6718,14449.8627,17855.4793,18876.1419,16919.8578,16654.5238
127,14371.2282,17290.3017,14214.4137,17874.0025,18985.5277,16829.635,16594.1848
128,14112.2849,17380.2207,14714.952,17990.7048,18530.7425,16855.1906,16597.3493
129,14504.8492,17396.1607,14541.4379,17731.4124,18700.4407,16947.3558,16636.9428
130,14122.0034,17628.3722,14665.3447,17693.4239,18805.559,16821.2163,16622.6533
131,14280.2806,17383.377,14226.5098,17390.5194,18829.5925,17041.0376,16525.2195
132,14058.9088,17367.5674,14542.8002,17533.894,18734.2644,16848.7545,16514.3649
133,14254.0948,17648.8082,14666.525,17532.4037,18782.1201,16932.1936,16636.0242
134,14108.7705,17401.6429,14791.6572,17560.5576,18760.3194,16607.6949,16538.4404
135,14381.1049,17250.8254,14400.9946,17779.0261,18470.5874,16813.8602,16516.0664
136,14118.1583,17178.0736,14387.7199,17866.7349,18392.9238,16863.6961,16467.8844
137,14408.4337,16991.4148,14463.8345,17858.4788,18563.289,16816.8261,16517.0461
138,14399.0423,17754.3363,14270.8251,17976.9303,18548.2983,16785.5976,16622.505
139,14159.192,17219.9936,14560.679,17614.1508,18807.5995,17072.7235,16572.3897
140,14463.9681,17253.5145,14240.6752,17503.9748,18827.7895,16884.6731,16529.0992
141,14368.713,17589.1523,14375.8181,17648.7685,18780.6959,16973.9916,16622.8566
142,14205.9412,17483.9849,14462.4118,17596.6558,18834.7355,17016.5044,16600.0389
143,14435.6911,17452.1021,14781.0315,17668.1388,18506.8191,16994.5032,16639.7143
144,14197.7929,17399.5877,14420.484,17764.6716,18830.4333,16695.768,16551.4562
145,14233.7119,17456.1016,14415.2844,17711.5408,18727.7304,17122.9733,16611.2238
146,14307.2217,17469.7927,14431.2326,17580.5197,18980.9356,17006.7743,16629.4128
147,14375.0222,17559.448,14754.2572,17575.5486,18778.3741,16821.0431,16643.9489
148,14512.0783,17283.4193,14802.783,17718.3137,18692.995,16677.0281,16614.4362
149,14282.1805,17401.1135,14538.7259,17578.1244,18912.5309,16996.5352,16618.2017
150,14372.3023,17222.9714,14239.084,17563.3999,18868.5779,16944.7676,16535.1839
151,14275.9796,17500.733,14410.2287,17765.6876,18823.0718,16902.7255,16613.071
152,14536.5791,17241.5585,14532.9588,17821.7029,18882.5068,16788.3758,16633.947
153,14338.8133,17522.1734,14538.6774,17783.7004,18836.8486,16631.6553,16608.6447
154,14325.6643,17480.2423,14346.2351,17752.7957,18784.8565,16747.2994,16572.8489
155,14280.9985,17369.9273,14387.0242,17786.6051,18687.379,16555.1556,16511.1816
156,14576.0612,17641.4065,14415.409,17561.6187,18506.2468,16789.8433,16581.7643
157,14379.7237,17303.0219,14645.416,17624.2717,18599.3952,16820.344,16562.0288
158,14374.9,17532.753,14760.2916,17808.2792,18868.8108,16727.809,16678.8073
159,14262.5649,17397.8621,14716.6124,17613.6342,18690.5395,17020.4418,16616.9425
160,14227.5274,17521.6461,14223.7206,17582.3088,18879.5227,16775.0775,16534.9672
161,14339.2353,17476.1168,14469.1902,17892.0707,18746.9768,16696.6554,16603.3742
162,14270.0219,17639.7899,14681.2562,17845.9518,18736.3959,16773.3237,16657.7899
163,14222.7346,17421.8854,14685.1884,17776.2749,18810.4329,16938.0955,16642.4353
164,14355.3952,17354.7972,14510.9027,17699.0572,18741.5643,17123.4293,16630.8577
165,14433.2733,17602.6848,14544.0443,17571.8377,18913.2857,16988.191,16675.5528
166,14489.7779,17409.9152,14583.223,17464.9673,18602.7784,16820.6112,16561.8788
167,14300.4445,17086.1077,14588.0291,17755.7141,18544.8798,16854.9654,16521.6901
168,14238.7618,17068.0667,14677.5043,17729.7274,18620.1639,16971.9976,16551.037
169,14307.5945,17313.1128,14558.012,17720.3417,18687.7674,16931.5897,16586.403
170,14303.6991,17667.7786,14273.1895,17612.7584,18839.2615,17035.0627,16621.9583
171,14304.7208,17697.0137,14568.9163,17521.3143,18740,16841.3442,16612.2182
172,14356.5318,17419.5532,14751.2358,17908.8162,18643.8298,16757.9455,16639.652
173,14308.2785,17088.375,14723.303,17742.0865,18712.3246,16805.7033,16563.3452
174,14521.2333,17169.066,14219.2898,17913.9195,19031.5701,16925.5805,16630.1099
175,14352.099,17100.1479,14532.7513,17550.3017,18850.3745,17046.5114,16572.031
176,14138.8021,17378.7359,14638.0424,17995.0645,19024.2532,16833.1109,16668.0015
177,14156.0625,17663.2956,14751.3213,17840.764,18776.0454,16804.6829,16665.3619
178,14340.1368,17429.4136,14540.7401,17696.7925,18667.2892,17104.7288,16629.8502
179,14653.6932,17252.2429,14279.291,17765.0408,18415.656,16918.3091,16547.3722
180,14451.7505,17440.9509,14354.4101,17800.578,18771.4164,17017.4537,16639.4266
181,14321.3351,17295.6682,14229.0806,17648.2558,18814.4559,16847.6148,16526.0684
182,14046.3052,17379.0402,14439.1879,17910.2072,18765.7468,16918.6785,16576.5276
183,14283.9414,17391.5024,14778.356,17522.8695,18456.7163,16959.8471,16565.5388
184,14240.2592,17145.6487,14612.8096,17590.2224,18790.6874,16928.0221,16551.2749
185,14123.4645,17420.0679,14756.6236,17657.2608,18793.7778,17044.0416,16632.5394
186,14253.6944,17615.7343,14569.6534,17439.3288,18627.4217,16819.6052,16554.2396
187,14383.1279,17594.4612,14542.2352,17915.1164,18786.9744,16775.6412,16666.2594
188,14049.8471,17040.46,14437.2608,17759.7562,18997.4383,17010.3297,16549.182
189,14343.2827,17344.1213,14337.9039,17927.6348,18539.5323,17193.0247,16614.25
190,14503.3827,17332.3958,14637.1908,17670.543,18839.7093,16817.7499,16633.4953
191,14393.5855,17216.2321,14252.8922,17720.7805,18852.5724,16902.7675,16556.4717
192,14099.788,17537.4061,14564.51,17645.9314,18457.9777,16962.9756,16544.7648
193,14232.9829,17210.6724,14417.2433,17499.9894,18919.6936,16971.3588,16541.9901
194,14310.9921,17232.4283,14700.8099,17376.2174,18681.8296,16739.3668,16506.9407
195,14483.587,17656.2861,14678.9747,17759.0931,18691.1391,17059.8073,16721.4812
196,14516.6266,17377.0358,14765.3567,17784.469,18440.3241,16785.7267,16611.5898
197,14233.4876,17388.032,14677.9846,17846.191,18586.781,17140.6586,16645.5225
198,14221.5291,17643.2817,14609.3281,17650.1324,18537.4924,16924.5265,16597.715
199,14299.1214,17316.425,14372.2562,17699.8634,18783.966,17038.2142,16584.9744
200,14570.8778,17637.9467,14478.7611,17397.989,18660.6255,17110.8233,16642.8372
201,14393.2264,17330.6471,14398.4526,17730.7166,18675.965,16870.6499,16566.6096
202,14279.6442,17299.4761,14529.6119,17758.3046,18662.5076,17082.9225,16602.0778
203,14183.5438,17182.8531,14379.1812,17438.5483,18809.2611,16933.3435,16487.7885
204,14046.1816,17446.8447,14452.0255,17587.3676,18922.8192,17139.7093,16599.158
205,14474.3413,17337.8893,14280.4472,17875.248,18888.8003,16820.4151,16612.8569
206,14145.005,17218.0199,14492.4172,17633.5174,18744.8308,16975.2168,16534.8345
207,14393.4268,17371.1895,14411.124,17656.5888,18868.882,16980.8949,16613.6843
208,14392.3726,17509.4149,14496.529,17770.4842,18757.5975,16865.4853,16631.9806
209,14549.5916,17404.654,14650.7078,17755.2278,18637.096,16807.0921,16634.0616
210,14303.0078,17124.5214,14360.923,17628.1638,18735.4462,16872.5334,16504.0993


==> data/IRS6BY6.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6,reward
1,906.376639,232.1454023,198.3555499,1250.281273,869.8759604,240.213185,616.2080016
2,936.405213,171.192147,220.8062889,1329.06009,872.5689509,770.820453,716.8088571
3,995.091821,196.0882815,323.3808381,331.2523491,1113.77462,768.3512677,621.3231962
4,1338.296053,344.5343337,402.4819952,266.7632694,1355.885283,1897.086688,934.1746037
5,465.699888,389.1725403,371.737723,457.5680854,1788.624478,1987.488748,910.0485771
6,2428.889551,1515.711447,380.5300132,1344.320257,1929.103604,1757.430689,1559.330927
7,3566.014052,2786.192269,503.993466,1709.089333,2222.552328,1757.433103,2090.879092
8,3834.197605,3303.356563,570.6138118,2661.654085,2423.606042,2082.527838,2479.325991
9,3890.854874,3931.240543,975.2175402,3252.036453,2822.045826,2094.306875,2827.617019
10,3955.486249,4026.304316,970.0799299,3455.373624,2705.267264,2156.037382,2878.091461
11,3763.846422,4269.000986,1029.209001,3463.397826,2617.671737,2224.010307,2894.522713
12,3561.792271,4038.245967,1010.688069,3121.221001,3240.760759,2049.059532,2836.961267
13,3677.212966,4097.759015,1062.389346,3537.525799,3387.140921,2125.011764,2981.173302
14,3673.340765,4073.373434,1029.866018,3738.977398,3663.799626,2218.892022,3066.374877
15,3662.752075,4293.153752,1117.532876,3706.882745,3780.617672,2188.532949,3124.912012
16,3807.148968,4018.167353,1152.654317,3530.131519,4073.815112,2338.570003,3153.414545
17,3837.916772,4215.399761,1146.973428,3785.294749,4233.181393,2431.897284,3275.110565
18,3837.500817,4054.200851,1122.829318,3767.745689,4343.812284,2449.579958,3262.611486
19,3925.02455,4059.995047,1404.968424,3742.224563,4407.911299,2483.361606,3337.247582
20,3854.093106,4019.259448,1445.894434,3824.473354,4218.85786,2512.309057,3312.48121
21,3936.808936,4235.637171,1442.150513,3881.219529,4473.405224,2701.319839,3445.090202
22,3881.935553,4283.132244,1444.997956,3781.763461,5078.904638,2666.719742,3522.908932
23,3912.790119,4292.136743,1333.479916,3750.087789,5007.42347,2676.474859,3495.398816
24,3886.164981,4281.132669,1371.140391,3688.770207,5058.364424,2705.473403,3498.507679
25,3960.90312,4360.081467,1446.113933,3745.87887,5278.93514,2696.113568,3581.337683
26,3863.255676,4313.566347,1474.307612,3736.30927,5333.87687,2608.800603,3555.019396
27,3913.216474,4374.844285,1461.618585,3816.304593,5459.40316,2637.376593,3610.460615
28,3818.400647,4325.636773,1380.13183,3791.383456,5378.00955,2600.08095,3548.940534
29,3963.465967,4330.726727,1443.689455,3803.017254,5373.52069,2749.610543,3610.671773
30,3908.216691,4374.657029,1395.526203,3743.185073,5355.4654,2619.797721,3566.141353
31,3961.074916,4345.238211,1491.737662,3730.501161,5374.71059,2766.62084,3611.64723
32,3920.953167,4371.662778,1451.071076,3795.493842,5258.93826,2728.853881,3587.828834
33,3876.788893,4368.751587,1422.578445,3789.125885,5235.49424,2645.272255,3556.335218
34,3842.955387,4319.110946,1492.171972,3722.785358,5243.80293,2754.497633,3562.554038
35,3952.357736,4306.051621,1387.298439,3699.010052,5468.30071,2713.898657,3587.819536
36,3904.45859,4338.074096,1391.829951,3827.776353,5679.84,2725.137178,3644.519361
37,3899.788972,4383.540197,1468.889133,3773.159745,5737.46035,2662.45576,3654.215693
38,3945.790395,4397.703868,1404.743869,3669.383214,5673.90834,2707.533088,3633.177129
39,3843.118924,4355.977563,1404.143327,3728.611042,5565.49934,2706.682652,3600.672141
40,3939.653032,4304.954448,1355.225279,3786.101324,5717.32952,2788.8936,3648.692867
41,3975.16762,4350.240059,1369.699971,3769.985306,5665.10717,2719.390216,3641.59839
42,3856.294337,4382.90064,1400.21764,3865.230019,5648.39861,2717.472036,3645.085547
43,3866.464405,4307.500036,1358.272702,3854.60776,5587.40757,2705.03265,3613.214187
44,3858.227004,4348.584722,1385.124574,3907.879495,5625.089,2727.265017,3642.028302
45,3966.810149,4363.252234,1403.605748,3828.856595,5565.36218,2853.870682,3663.626265
46,3984.699726,4361.131769,1331.452629,3740.905312,5615.72982,2723.913028,3626.305381
47,3982.34213,4306.408732,1437.585094,3789.311249,5577.36707,2810.444989,3650.576544
48,3987.300628,4355.105537,1456.768206,3806.946839,5603.13307,2845.217408,3675.745281
49,3951.705572,4246.358564,1379.218281,3776.243636,5749.21306,2850.421693,3658.860134
50,3913.754627,4288.444679,1395.142871,3866.073334,5672.17501,2819.513247,3659.183961
51,3951.553235,4391.512026,1438.607403,3845.513849,5728.48605,2831.386756,3697.84322
52,3947.421823,4325.684095,1403.19029,3820.847491,5669.78619,2876.232863,3673.860459
53,3974.360661,4333.020152,1406.981852,3836.651079,5610.51097,2886.084006,3674.601453
54,4006.758431,4301.257095,1493.008837,3711.279305,5653.19184,2862.529753,3671.337544
55,3940.438821,4291.966807,1408.657966,3746.32839,5652.70915,2768.453836,3634.759162
56,3879.309438,4330.714032,1535.879898,3891.35324,5617.9966,2837.436842,3682.115008
57,3909.3505,4366.839176,1402.747464,3905.962012,5603.14891,2813.110428,3666.859748
58,3988.992473,4307.134245,1514.213621,3765.605346,5623.25393,2806.501491,3667.616851
59,3934.02859,4369.705957,1525.957683,3788.013121,5753.60019,2871.13348,3707.07317
60,3928.656,4330.911513,1516.395519,3778.921409,5543.28859,2868.076316,3661.041558
61,3926.164739,4304.098284,1551.765181,3752.974808,5655.87042,2881.865191,3678.789771
62,3915.368375,4334.723662,1561.66732,3763.935042,5685.13955,2859.351339,3686.697548
63,3976.593625,4346.583967,1528.59029,3842.726601,5584.35275,2890.226339,3694.845595
64,3895.856786,4375.624754,1597.571648,3737.101801,5590.02596,2856.753958,3675.489151
65,4005.152251,4378.575924,1497.405486,3770.78995,5753.83067,2813.98167,3703.289325
66,3938.424003,4355.677515,1530.698834,3822.051616,5666.87706,2845.578447,3693.217913
67,3893.66913,4340.296343,1543.144558,3768.719999,5646.49294,2894.731304,3681.175712
68,3993.516438,4328.398697,1611.589905,3835.463297,5691.11816,2961.172568,3736.876511
69,3913.316588,4383.893865,1520.656785,3792.306842,5674.1838,2901.568563,3697.654407
70,3937.359608,4317.692177,1549.701804,3727.905226,5654.96439,2865.826258,3675.574911
71,4023.921502,4366.952691,1558.09258,3766.469108,5625.94833,2846.349071,3697.955547
72,4038.32854,4310.00681,1588.252512,3755.02212,5581.68716,2876.318487,3691.602605
73,4036.332799,4383.540872,1626.773631,3716.658761,5585.07107,2970.954059,3719.888532
74,4030.432255,4361.239911,1538.180969,3817.370019,5667.14466,2959.293577,3728.943565
75,3974.551271,4371.235879,1569.895423,3760.289323,5687.69266,2897.694087,3710.226441
76,4010.911561,4367.178301,1537.166943,3800.088652,5574.24817,2936.152866,3704.291082
77,4049.695061,4393.701163,1604.751879,3743.33831,5656.1893,2865.760479,3718.906032
78,3910.205991,4466.434062,1502.342595,3835.999194,5604.31338,2818.704054,3689.666546
79,4038.573446,4447.640684,1646.747303,3798.408365,5609.74597,2913.614285,3742.455009
80,3951.843159,4446.981372,1628.007139,3810.029121,5703.49312,2958.14786,3749.750295
81,3963.95178,4493.436453,1605.424361,3720.663918,5716.6669,2976.762516,3746.150988
82,4037.391532,4468.033662,1673.339746,3763.614659,5598.46242,2879.043693,3736.647619
83,3914.294497,4466.770088,1583.390232,3819.653109,5635.60927,2892.875607,3718.765467
84,4020.791544,4497.554305,1668.717586,3822.223684,5597.0636,2935.595247,3756.990994
85,3976.578728,4553.143301,1691.154336,3867.476752,5660.25152,2839.483674,3764.681385
86,4069.745851,4563.477135,1638.539776,3855.128918,5713.36918,2861.105298,3783.561026
87,3957.355149,4532.117171,1605.362168,3866.603487,5593.94399,2869.558561,3737.490088
88,4024.671539,4582.673503,1681.685843,3872.656732,5640.6728,2835.043501,3772.900653
89,4009.335627,4546.343101,1654.270083,3890.871037,5715.48096,2901.800358,3786.350194
90,3913.957297,4537.868395,1677.631298,3915.561934,5640.15462,2924.023864,3768.199568
91,3927.3512,4539.768991,1647.114902,3932.391999,5655.8296,2918.898319,3770.225835
92,4050.633982,4593.111937,1643.624095,3940.75517,5611.53519,2836.4252,3779.347596
93,4054.385604,4589.749897,1626.476283,3961.837718,5621.54812,2878.982024,3788.829941
94,4036.836668,4557.688664,1642.173678,3995.059495,5596.65322,2952.489471,3796.816866
95,4059.22784,4557.881694,1647.031807,4010.191225,5642.37144,2939.342093,3809.341017
96,4014.283681,4542.186865,1679.67678,4039.431837,5700.05644,2977.123994,3825.459933
97,4042.06168,4522.193009,1653.119202,4063.06636,5649.31292,2862.795588,3798.758127
98,3993.204084,4511.475722,1646.716937,4099.390559,5645.31803,2912.17216,3801.379582
99,4000.42682,4531.376237,1659.802905,4082.673121,5735.11198,2826.540177,3805.98854
100,3982.653851,4562.984939,1643.087304,4084.364261,5713.58828,2857.997427,3807.44601
101,4026.09829,4552.840471,1674.957847,4025.3332,5678.3257,2878.579558,3806.022511
102,3940.729687,4534.167872,1658.081432,4007.963039,5724.50216,2848.092685,3785.589479
103,3931.949904,4592.09504,1688.304387,4009.368746,5657.4725,2896.392525,3795.930517
104,3969.706775,4570.965922,1645.969509,4045.193026,5675.47445,2963.325618,3811.77255
105,4015.704906,4564.969219,1690.721626,4040.821285,5713.49031,2891.843649,3819.591833
106,3968.00829,4559.485812,1656.896919,4043.477182,5650.07863,2900.876407,3796.47054
107,4054.731679,4564.443389,1674.555868,4011.372766,5659.16155,2963.477689,3821.29049
108,4001.803556,4537.377857,1652.907814,4092.532653,5742.01214,2962.446176,3831.513366
109,4071.971228,4594.901636,1642.379189,4046.331996,5718.83633,2903.124889,3829.590878
110,3951.201006,4581.092437,1659.103258,4026.551938,5715.87549,2975.479837,3818.217328
111,3954.084449,4554.339772,1627.681588,4080.747095,5654.61293,2858.781545,3788.374563
112,4040.796274,4448.725329,1629.90396,4017.153438,5595.25458,2845.819349,3762.942155
113,4036.423748,4575.136053,1665.714528,4011.87099,5767.35319,2901.569822,3826.344722
114,4019.764769,4587.596975,1640.92434,4015.839048,5762.84068,2806.069804,3805.505936
115,4003.450325,4503.52874,1669.180603,4008.082792,5660.58583,2900.447497,3790.879298
116,4031.310106,4535.028531,1639.544701,4014.687389,5658.66251,2947.573644,3804.467814
117,4015.31318,4517.070711,1671.262764,4002.907594,5638.20402,2862.012475,3784.461791
118,3955.276082,4556.616756,1636.125014,4027.437057,5725.04308,2949.754955,3808.375491
119,4079.26162,4596.653148,1628.587459,4034.996616,5632.74269,2849.963961,3803.700916
120,4079.706885,4507.483092,1657.659409,4080.735485,5750.21138,2890.490376,3827.714438
121,3952.869454,4542.379849,1654.290669,4030.94366,5745.009,2855.187053,3796.779948
122,4029.890739,4548.663877,1655.477157,4044.450166,5812.42238,2945.150193,3839.342419
123,3988.826703,4454.021082,1670.864437,4022.494327,5729.87154,2898.297993,3794.06268
124,4083.098576,4540.460952,1674.663977,4034.90002,5677.00855,2982.340721,3832.078799
125,4011.034568,4517.09784,1663.536731,4044.333342,5630.2756,2817.034254,3780.552056
126,4089.186117,4581.049542,1606.602695,4019.064284,5716.92201,2966.525389,3829.891673
127,4014.6555,4505.924091,1624.553211,4055.660852,5703.53404,2826.840617,3788.528052
128,4034.849562,4508.069865,1643.055752,4049.926407,5693.03909,2965.129752,3815.678405
129,4024.747946,4576.92227,1686.185408,4018.379189,5792.49557,2864.431258,3827.193607
130,3968.018915,4596.579014,1660.034609,4087.003542,5632.9964,2851.895852,3799.421389
131,3957.546703,4525.19744,1651.0444,4049.088017,5731.94621,2895.318779,3801.690258
132,4033.305081,4578.856011,1679.068638,4093.7391,5747.14692,2865.546158,3832.943651
133,3963.368288,4569.428774,1620.976342,4023.176851,5773.04424,2896.971164,3807.82761
134,4003.050816,4593.76495,1675.349086,4075.710146,5753.82137,2938.34368,3840.006675
135,4029.192046,4590.167977,1594.01139,4095.017573,5667.89402,2921.931085,3816.369015
136,3971.988596,4567.685732,1692.835799,4005.654387,5700.27462,2895.052798,3805.581989
137,4084.302707,4574.467322,1625.277398,4071.295011,5673.02305,2896.453328,3820.803136
138,4023.619803,4563.477127,1638.025505,4028.43647,5706.92855,2967.543727,3821.33853
139,4003.431278,4518.356649,1655.671592,4093.09299,5738.29353,2939.787734,3824.772296
140,4040.09569,4566.861678,1648.142622,4040.048694,5761.77188,2813.311956,3811.70542
141,3998.47684,4548.405005,1610.452879,4018.996808,5732.85068,2850.610408,3793.29877
142,4006.432464,4569.407029,1649.757476,4022.405255,5625.75721,2923.071369,3799.471801
143,4028.971791,4574.526153,1617.768997,4014.368709,5727.73587,2823.394494,3797.794336
144,4008.059008,4575.636293,1694.361587,4010.55866,5722.91003,2880.660769,3815.364391
145,4037.389434,4567.047745,1662.912448,4020.713885,5768.82133,2963.49567,3836.730085
146,4052.750094,4568.973569,1599.940651,4089.863283,5715.53509,2942.76686,3828.304925
147,3992.733345,4519.013238,1607.86894,4027.762811,5748.71165,2805.426217,3783.586034
148,4039.771603,4530.612033,1625.404795,4073.097995,5822.39463,2931.676435,3837.159582
149,3984.114024,4583.427324,1642.077337,4003.750346,5658.69493,2949.938892,3803.667142
150,4019.597209,4550.291439,1640.469945,4024.401289,5728.27065,2922.60201,3814.27209
151,4031.840174,4620.540118,1581.956574,4087.968847,5747.65145,2872.664227,3823.770232
152,3969.027436,4515.51094,1606.861307,4013.958007,5724.44775,2861.785186,3781.931771
153,4083.377063,4596.855193,1578.819675,4061.536028,5782.46573,2920.686659,3837.290058
154,3984.715235,4596.438503,1634.011463,4004.915527,5703.67516,2895.724232,3803.246687
155,4094.260558,4634.118671,1648.569258,4042.615516,5821.90489,2898.978758,3856.741275
156,4049.788703,4537.53481,1664.555723,4077.009557,5769.30651,2872.582178,3828.462914
157,4060.994366,4583.18069,1660.102702,4065.977109,5743.96072,2886.201434,3833.402837
158,4080.678257,4510.573769,1624.156115,4080.0442,5745.63729,2817.75326,3809.807149
159,4097.094076,4608.908108,1620.103767,4076.015067,5858.35273,2848.689498,3851.527208
160,4034.856821,4571.177152,1667.555644,4067.352763,5805.09233,2873.485873,3836.586764
161,3999.953409,4579.922552,1672.744214,4065.024802,5734.22442,2833.67557,3814.257495
162,4034.21999,4581.859539,1631.723173,4073.888789,5817.62919,2881.52678,3836.80791
163,4073.519515,4513.942531,1693.779076,4022.240445,5818.73384,2924.016204,3841.038602
164,4045.655281,4620.914391,1609.737769,4031.285896,5787.44273,2884.142953,3829.86317
165,4010.722932,4500.915776,1657.555399,4072.799642,5747.03597,2858.93771,3807.994572
166,4018.08799,4588.245652,1598.743098,4000.573647,5790.48119,2824.778685,3803.485044
167,4034.866028,4565.007579,1659.526455,4051.986496,5658.68745,2883.20509,3808.87985
168,4056.490194,4593.372903,1685.055254,4206.769403,5772.63794,2820.009367,3855.72251
169,4046.524339,4553.272777,1595.226467,4056.527562,5738.9429,2897.632799,3814.687807
170,4007.269006,4602.077376,1673.948611,4087.242184,5740.53251,2917.180399,3838.041681
171,4096.516015,4557.075157,1657.152205,4068.657124,5811.95111,2815.15285,3834.41741
172,4017.48426,4495.30147,1649.201263,4089.095675,5848.23661,2828.861473,3821.363459
173,4038.64931,4519.420437,1687.667267,4058.436794,5799.65994,2883.227068,3831.176803
174,4015.886973,4567.651525,1624.248423,4057.578795,5820.9713,2801.765365,3814.68373
175,3989.072555,4488.363706,1664.191512,4061.582061,5697.80594,2853.645001,3792.443463
176,4082.936479,4620.370708,1671.870957,4032.119036,5798.11504,2904.153746,3851.594328
177,4062.615716,4568.703669,1640.291681,4069.883681,5864.40326,2896.218917,3850.352821
178,4039.367988,4611.021661,1680.770834,4031.964302,5754.7263,2878.969404,3832.803415
179,4090.605682,4588.493891,1622.866266,4037.693475,5701.83579,2800.698812,3807.032319
180,4050.05091,4583.770646,1638.850938,4071.443944,5751.28389,2868.77559,3827.362653
181,4079.507462,4554.044974,1635.295784,4034.224503,5737.627,2942.977598,3830.612887
182,4085.019526,4595.388987,1652.520223,4078.789952,5883.5409,2875.713346,3861.828822
183,4040.326357,4589.568194,1628.228072,4099.828423,5758.45403,2876.934428,3832.223251
184,4026.425951,4579.376226,1642.513134,4060.384946,5812.25119,2945.961746,3844.485532
185,4037.889436,4585.822891,1637.388787,4049.947924,5799.79005,2946.458856,3842.882991
186,4063.374444,4566.155506,1604.198656,4097.247822,5759.96008,2872.9764,3827.318818
187,4044.596315,4533.137772,1656.914711,4002.88494,5845.79677,2883.254488,3827.764166
188,4083.836303,4629.987074,1607.508652,4084.732611,5762.85056,2898.500668,3844.569311
189,4040.420173,4540.940222,1602.582324,4210.980163,5767.46075,2840.536239,3833.819979
190,4003.431893,4558.720672,1676.672916,4050.933807,5779.64643,2852.104673,3820.251732
191,4062.344726,4578.006942,1666.693699,4029.005097,5842.15509,2990.974436,3861.529998
192,4024.478692,4626.397804,1623.069068,4093.382307,5732.14603,2888.69808,3831.361997
193,4027.928366,4630.91883,1635.075288,4083.312825,5786.44096,2935.228503,3849.817462
194,4093.037044,4566.426281,1688.701839,4082.007209,5843.00429,2817.627561,3848.467371
195,4042.231465,4574.72097,1671.722746,4040.490362,5662.96963,2904.253907,3816.064847
196,4046.49901,4522.145275,1653.660027,4040.46864,5804.03503,2972.034366,3839.807058
197,4004.544088,4523.678258,1646.431789,4062.494339,5797.86198,2852.471587,3814.58034
198,4065.192832,4636.736189,1635.527223,4229.545085,5739.91307,2903.583716,3868.416353
199,4037.663483,4586.557507,1659.426086,4224.124903,5880.50966,2866.380378,3875.777003
200,4074.703792,4669.483844,1666.660878,4077.533763,5815.11637,2882.117877,3864.269421
201,4033.822701,4602.344632,1646.236518,4046.149606,5890.10329,2920.100633,3856.459563
202,4086.656504,4540.039066,1601.172878,4032.626197,5800.00991,2911.644963,3828.691586
203,4052.827559,4665.72943,1629.922125,4082.938355,5855.78106,2904.38355,3865.26368
204,4068.974652,4560.361466,1665.469092,4034.677569,5848.27749,2831.91084,3834.945185
205,4066.259918,4575.947721,1647.127663,4069.545482,5816.8366,2843.877627,3836.599169
206,4018.571874,4530.587023,1673.078408,4066.81786,5689.8281,2821.142354,3800.00427
207,4090.504439,4567.737911,1664.125289,4200.474405,5744.98787,2898.74815,3861.096344
208,4060.510957,4592.219552,1623.305778,4073.230533,5820.99317,2883.808054,3842.344674
209,4045.214243,4570.036978,1604.432454,4031.772893,5820.22143,2853.602986,3820.880164
210,4020.317982,4613.860588,1632.012573,4071.031737,5717.0994,2878.69256,3822.16914


==> data/IRS6BY6ALL.csv <==
x_data,reward_DLuser1,reward_DLuser2,reward_DLuser3,reward_DLuser4,reward_DLuser5,reward_DLuser6
1,616.2080016,313.12445,1700,347.9487682,152.6194911,1935.1298
2,716.8088571,418.2678,1900,496.2501687,293.6870283,1955.32009
3,621.3231962,523.3457,2100,371.4931392,335.8285959,2324.58179
4,934.1746037,534.96583,2150,733.166709,355.7378802,2456.17
5,910.0485771,709.4885771,2250,702.4250128,513.0539376,2588.16543
6,1559.330927,1021.215551,2350,1294.86593,881.5542305,2713.611263
7,2090.879092,1153.103399,2450,1886.388415,1032.037139,2817.245505
8,2479.325991,1288.885275,2500,2893.594644,1297.978663,2891.95186
9,2827.617019,1243.598207,2520,3234.414614,1486.963427,2937.784151
10,2878.091461,1264.520175,2520,3466.207048,1622.9196,2976.999853
11,2894.522713,1303.973279,2520,3210.162505,1873.789248,2998.909634
12,2836.961267,1789.908553,2520,3227.191858,2130.053351,2993.905672
13,2981.173302,1957.296908,2520,3498.328743,2147.200063,2993.730182
14,3066.374877,2163.787457,2520,3450.563838,2292.474707,2991.395074
15,3124.912012,2204.248672,2520,3694.009548,2304.618922,3008.978314
16,3153.414545,2222.841775,2520,3457.36399,2517.064888,3018.491338
17,3275.110565,2264.800607,2520,3784.154504,2451.985543,3014.585338
18,3262.611486,2238.948165,2520,3621.8943,2605.227388,3015.454839
19,3337.247582,2283.189846,2520,3767.328015,2598.491131,2998.860722
20,3312.48121,2300.682798,2520,3884.374006,2663.518817,3018.885723
21,3445.090202,2321.011591,2520,3840.546902,2639.644474,2990.158206
22,3522.908932,2343.694336,2520,4066.570651,2702.216133,2997.080283
23,3495.398816,2366.122945,2520,4098.857819,2704.7409,3017.384641
24,3498.507679,2401.10783,2520,4097.368638,2721.816039,3000.505644
25,3581.337683,2430.390282,2520,4064.41461,2730.865405,3016.39208
26,3555.019396,2424.670602,2520,4046.978226,2767.868239,2993.708298
27,3610.460615,2431.705064,2520,4134.175615,2791.235595,3014.438837
28,3548.940534,2450.259496,2520,4183.475024,2824.799595,3011.323443
29,3610.671773,2467.513026,2520,4241.528033,2781.27966,3001.423795
30,3566.141353,2472.405328,2520,4248.117105,2869.6663,3012.908128
31,3611.64723,2474.032779,2520,4204.323763,2871.25073,3002.51249
32,3587.828834,2501.158005,2520,4213.372605,2892.813718,3008.403234
33,3556.335218,2523.798764,2520,4255.380582,2900.752946,3003.639015
34,3562.554038,2576.709902,2520,4279.979974,2947.792341,2996.178358
35,3587.819536,2625.994891,2520,4253.186666,2953.131981,2997.313504
36,3644.519361,2630.788602,2520,4249.094438,2997.293844,3017.982501
37,3654.215693,2650.935199,2520,4262.77771,3000.938238,3015.41061
38,3633.177129,2651.201255,2520,4234.899533,2958.169184,2997.080025
39,3600.672141,2604.030517,2520,4200.964329,2988.819798,3000.415786
40,3648.692867,2638.8936,2520,4254.333992,2942.199266,2992.425552
41,3641.59839,2600.935199,2520,4243.775626,2961.209605,3005.740761
42,3645.085547,2601.201255,2520,4250.676105,2980.4395,3013.404981
43,3613.214187,2629.23232,2520,4213.457296,2941.962085,2996.446288
44,3642.028302,2619.652592,2520,4244.751435,2975.713438,3017.894277
45,3663.626265,2628.336104,2520,4273.027343,2963.915999,3003.505597
46,3626.305381,2613.623576,2520,4229.598043,2943.275712,3004.754616
47,3650.576544,2647.574499,2520,4260.044057,2983.695475,2990.478334
48,3675.745281,2628.993088,2520,4278.737075,2977.988597,3009.636466
49,3658.860134,2662.859726,2520,4261.444363,3012.308262,3013.907106
50,3659.183961,2639.616271,2520,4264.576397,2957.970475,3009.111182
51,3697.84322,2676.480389,2520,4263.351964,2990.701232,3007.50027
52,3673.860459,2688.030732,2520,4283.18546,2971.252737,3014.185358
53,3674.601453,2687.908077,2520,4283.52227,2949.50792,3006.91341
54,3671.337544,2715.469985,2520,4275.818043,2974.833654,2990.680601
55,3634.759162,2705.278499,2520,4271.987183,2986.946029,3018.879634
56,3682.115008,2728.090342,2520,4291.716997,3012.24757,3004.452151
57,3666.859748,2748.030173,2520,4270.873151,3005.250929,3009.403213
58,3667.616851,2732.387487,2520,4269.704508,2987.065237,2999.916893
59,3707.07317,2749.79246,2520,4268.633727,3016.383426,3011.744286
60,3661.041558,2729.673112,2520,4268.362204,3015.766575,3000.75959
61,3678.789771,2706.989552,2520,4286.50384,3029.00379,2989.961376
62,3686.697548,2726.363657,2520,4289.961453,3050.86708,2990.898856
63,3694.845595,2701.950747,2520,4285.386103,3025.007584,3011.937878
64,3675.489151,2733.065418,2520,4280.563125,2999.125393,2993.418117
65,3703.289325,2759.879392,2520,4279.283772,3058.315108,3013.104483
66,3693.217913,2741.243401,2520,4274.045441,3028.510415,2988.783565
67,3681.175712,2741.514508,2520,4260.439557,3012.554849,3017.672266
68,3736.876511,2772.993004,2520,4301.618111,2991.454508,3017.393194
69,3697.654407,2763.108033,2520,4305.519304,3082.115808,3006.382745
70,3675.574911,2748.790796,2520,4288.736272,3090.265828,2991.113857
71,3697.955547,2726.346651,2520,4303.832502,2985.809844,2990.067533
72,3691.602605,2747.501405,2520,4295.170651,3026.109877,2998.682485
73,3719.888532,2754.44696,2520,4327.600284,3068.007238,3015.636341
74,3728.943565,2769.611123,2520,4335.342025,3079.11321,2990.588794
75,3710.226441,2753.485958,2520,4316.333698,3101.246819,2988.25137
76,3704.291082,2762.318838,2520,4309.488807,3114.30419,2997.261256
77,3718.906032,2732.293548,2520,4303.845214,3136.593322,2998.046203
78,3689.666546,2749.061738,2520,4300.665651,3141.950815,2993.598633
79,3742.455009,2763.764034,2520,4323.10282,3147.693535,3000.24743
80,3749.750295,2798.790295,2520,4335.770628,3140.668046,3002.192079
81,3746.150988,2780.323097,2520,4342.925937,3148.731401,3002.931656
82,3736.647619,2794.571331,2520,4321.5787,3119.346003,3016.525418
83,3718.765467,2798.283457,2520,4329.349028,3131.800214,3013.241277
84,3756.990994,2800.769939,2520,4355.08272,3105.225335,3002.61259
85,3764.681385,2819.576392,2520,4344.82129,3154.517943,2993.134747
86,3783.561026,2816.607184,2520,4367.491818,3193.334405,3004.773406
87,3737.490088,2824.99891,2520,4349.973625,3105.891866,2991.495334
88,3772.900653,2816.047395,2520,4363.315851,3145.99804,3000.292505
89,3786.350194,2824.175862,2520,4346.570489,3158.795871,2988.729116
90,3768.199568,2878.551067,2520,4353.000035,3172.889137,2989.18477
91,3770.225835,2855.152834,2520,4342.775906,3203.730261,2992.186422
92,3779.347596,2850.124676,2520,4385.03081,3248.330018,3003.362326
93,3788.829941,2878.174509,2520,4389.36668,3262.321046,3006.648272
94,3796.816866,2868.344797,2520,4398.38833,3233.832733,2994.663189
95,3809.341017,2858.742695,2520,4405.760432,3229.705882,3008.673294
96,3825.459933,2889.892772,2520,4371.372047,3225.474253,2998.623091
97,3798.758127,2860.014947,2520,4444.025027,3249.40625,2991.983943
98,3801.379582,2856.895528,2520,4425.336436,3235.246693,3011.64122
99,3805.98854,2889.482826,2520,4401.931821,3285.145803,2997.112357
100,3807.44601,2885.127464,2520,4414.33157,3273.618017,3011.586411
101,3806.022511,2856.910137,2520,4404.167846,3245.913499,2993.831412
102,3785.589479,2871.438302,2520,4414.174095,3253.417677,2997.404782
103,3795.930517,2888.678169,2520,4410.218029,3264.929111,3011.722511
104,3811.77255,2883.200381,2520,4428.850319,3234.129914,2995.360891
105,3819.591833,2890.890279,2520,4428.34662,3214.894982,2999.232925
106,3796.47054,2875.188319,2520,4440.979803,3217.743352,3006.266792
107,3821.29049,2867.145692,2520,4422.33094,3206.616843,3005.505438
108,3831.513366,2857.891463,2520,4407.595721,3252.353451,3013.079257
109,3829.590878,2874.122588,2520,4436.685559,3249.370025,3008.449682
110,3818.217328,2889.579466,2520,4389.21491,3266.615405,3018.929723
111,3788.374563,2856.610135,2520,4443.119611,3268.970385,3006.614099
112,3762.942155,2850.331851,2520,4395.897048,3219.854457,2994.430367
113,3826.344722,2874.035562,2520,4419.59854,3267.556738,3009.246378
114,3805.505936,2872.202167,2520,4433.254196,3222.820446,3017.110072
115,3790.879298,2881.299066,2520,4451.23295,3221.093024,3007.794081
116,3804.467814,2870.580529,2520,4431.184841,3233.784075,3009.695736
117,3784.461791,2887.33336,2520,4469.356674,3258.178203,3008.873719
118,3808.375491,2888.60957,2520,4486.28932,3265.362373,2995.453194
119,3803.700916,2871.15856,2520,4474.258247,3275.980659,2998.029043
120,3827.714438,2859.166198,2520,4473.887942,3203.188301,3012.812079
121,3796.779948,2861.671108,2520,4445.446681,3228.376883,3007.367268
122,3839.342419,2880.957343,2520,4443.15881,3217.542554,2994.017359
123,3794.06268,2882.205669,2520,4425.142488,3205.678777,3004.055478
124,3832.078799,2858.81426,2520,4431.682542,3252.890157,3005.469467
125,3780.552056,2888.348796,2520,4441.995562,3254.979682,3010.30591
126,3829.891673,2885.428424,2520,4477.302014,3253.625929,3000.41539
127,3788.528052,2866.605586,2520,4443.608172,3222.164567,3006.647564
128,3815.678405,2887.283771,2520,4455.065859,3214.496689,3013.876333
129,3827.193607,2890.87937,2520,4455.818413,3221.668558,2997.657163
130,3799.421389,2860.723093,2520,4441.799848,3281.547711,3017.826891
131,3801.690258,2859.277215,2520,4439.478964,3244.883109,3019.022554
132,3832.943651,2872.979101,2520,4426.553382,3236.493067,3015.231249
133,3807.82761,2879.39891,2520,4413.738798,3284.096983,2991.278171
134,3840.006675,2868.476027,2520,4439.860659,3206.608965,2992.857319
135,3816.369015,2861.198192,2520,4438.106661,3235.144817,3017.956005
136,3805.581989,2871.508233,2520,4444.094409,3225.764206,3004.941953
137,3820.803136,2877.10919,2520,4428.509398,3246.673231,3005.213077
138,3821.33853,2869.519816,2520,4412.521223,3257.572722,2995.83171
139,3824.772296,2887.705597,2520,4436.203228,3213.667703,2988.867343
140,3811.70542,2878.585581,2520,4416.349847,3277.193777,3018.450177
141,3793.29877,2863.873078,2520,4450.64279,3244.952975,2992.927046
142,3799.471801,2878.19627,2520,4405.970213,3230.657153,2992.250542
143,3797.794336,2882.095048,2520,4445.247553,3265.17603,2995.058391
144,3815.364391,2867.85445,2520,4428.928588,3225.812046,3011.693904
145,3836.730085,2859.535328,2520,4471.767566,3232.172314,2999.7603
146,3828.304925,2888.739694,2520,4436.578018,3248.967022,3008.328078
147,3783.586034,2863.755513,2520,4459.651919,3252.084227,3014.58952
148,3837.159582,2888.919535,2520,4457.974111,3242.848522,3009.428182
149,3803.667142,2882.971568,2520,4422.05831,3286.4532,3003.662391
150,3814.27209,2867.327833,2520,4439.485346,3229.898712,2993.284245
151,3823.770232,2853.882968,2520,4450.307268,3290.366152,3005.751674
152,3781.931771,2868.444103,2520,4410.462695,3220.391298,2997.31446
153,3837.290058,2878.208154,2520,4408.910585,3249.139975,2989.865446
154,3803.246687,2856.561487,2520,4443.308476,3230.278723,2996.382137
155,3856.741275,2882.924242,2520,4421.407606,3285.416966,3018.151588
156,3828.462914,2873.515224,2520,4446.387466,3277.098888,3017.607879
157,3833.402837,2870.751267,2520,4430.774885,3271.355371,2991.689074
158,3809.807149,2876.80953,2520,4445.003481,3230.379335,3013.273252
159,3851.527208,2870.753976,2520,4440.512782,3269.024874,2997.569557
160,3836.586764,2876.53253,2520,4412.201327,3202.797978,2996.8612
161,3814.257495,2875.112218,2520,4470.531546,3238.783481,3012.639755
162,3836.80791,2889.288317,2520,4449.704765,3259.52344,3011.832443
163,3841.038602,2851.209206,2520,4430.124568,3249.742956,3018.642111
164,3829.86317,2864.211477,2520,4440.088473,3232.124842,3018.873762
165,3807.994572,2863.740006,2520,4444.986376,3204.179175,2989.960036
166,3803.485044,2870.021404,2520,4422.978365,3245.475012,2993.636791
167,3808.87985,2864.638866,2520,4472.453589,3235.775965,2997.389583
168,3855.72251,2873.879467,2520,4442.034265,3258.422923,3007.295765
169,3814.687807,2889.751318,2520,4465.690406,3287.442752,3001.474545
170,3838.041681,2868.922485,2520,4452.92446,3267.49161,3014.029973
171,3834.41741,2852.140479,2520,4425.371393,3223.529687,2990.210443
172,3821.363459,2877.414221,2520,4416.769023,3263.235478,3001.494801
173,3831.176803,2858.681751,2520,4459.911247,3202.669331,3002.635423
174,3814.68373,2863.67924,2520,4443.326141,3216.310155,3004.389706
175,3792.443463,2876.282899,2520,4431.899035,3271.223639,2989.975236
176,3851.594328,2876.4568,2520,4445.450144,3226.345667,2994.364629
177,3850.352821,2856.573251,2520,4391.840987,3247.556737,2995.271651
178,3832.803415,2873.487218,2520,4448.725412,3265.157445,2999.087936
179,3807.032319,2853.105271,2520,4421.518973,3208.810287,2992.939823
180,3827.362653,2878.288264,2520,4430.686552,3202.828195,3014.121356
181,3830.612887,2859.500367,2520,4435.535607,3263.036803,3005.686486
182,3861.828822,2869.432887,2520,4390.642599,3262.67432,3008.239611
183,3832.223251,2880.77606,2520,4452.189959,3278.87421,3005.286988
184,3844.485532,2870.463294,2520,4418.448188,3268.441464,2988.337895
185,3842.882991,2890.712217,2520,4439.64611,3201.726629,2989.761918
186,3827.318818,2888.31855,2520,4440.464944,3278.028845,3006.820308
187,3827.764166,2871.143057,2520,4473.480851,3248.695472,3005.633875
188,3844.569311,2868.262715,2520,4438.258942,3210.25141,3006.544117
189,3833.819979,2863.547971,2520,4418.46002,3246.921615,3000.663912
190,3820.251732,2862.978727,2520,4417.69755,3252.547184,2998.331921
191,3861.529998,2886.557777,2520,4416.420846,3215.428255,3013.445783
192,3831.361997,2871.24026,2520,4400.410415,3247.375941,3013.357791
193,3849.817462,2862.487241,2520,4413.22346,3207.000046,3006.566692
194,3848.467371,2877.766576,2520,4423.942248,3204.62614,2998.508051
195,3816.064847,2880.983206,2520,4421.150255,3219.722115,3000.565764
196,3839.807058,2876.097686,2520,4431.516229,3229.434959,2992.043491
197,3814.58034,2867.682331,2520,4399.220548,3201.16679,2994.100431
198,3868.416353,2866.626045,2520,4448.577876,3255.69245,3005.063385
199,3875.777003,2865.783128,2520,4411.475577,3238.282453,2994.397407
200,3864.269421,2884.769935,2520,4460.875544,3266.255342,3018.974649
201,3856.459563,2887.777472,2520,4433.771713,3262.955877,2988.55811
202,3828.691586,2859.736476,2520,4436.473373,3240.098109,2989.655477
203,3865.26368,2889.173579,2520,4420.055485,3247.287649,3008.034697
204,3834.945185,2887.109704,2520,4435.509208,3226.998449,3013.936742
205,3836.599169,2857.167802,2520,4438.571084,3227.958402,3013.083331
206,3800.00427,2865.433716,2520,4457.574146,3234.188291,2997.984371
207,3861.096344,2850.199258,2520,4420.275217,3246.170947,2998.121906
208,3842.344674,2859.315779,2520,4427.596004,3246.543193,2997.756491
209,3820.880164,2879.872046,2520,4407.291356,3224.960781,3013.970044
210,3822.16914,2854.616561,2520,4415.329249,3223.681378,2991.646428


==> data/UNALLOCATEDELEMENTS.csv <==
x_data,reward,total_reward_xi_1e-3,total_reward_xi_1e-2,total_reward_xi_1e-1,total_reward_xi_0.3
1,702.9116,392.644,278.4112,707.247,699.2334
2,1113.4928,840.4686,720.4023,1120.0712,773.3373
3,1455.2359,1041.4343,918.7503,1305.3302,1270.0349
4,1746.714,1570.1079,1440.5374,1792.6847,1709.9799
5,1949.576,1742.5114,1610.6951,1951.6137,2231.5317
6,2151.0735,1938.6101,1804.2395,2132.3861,2301.4966
7,2572.3763,2391.8197,2251.5454,2550.1744,2688.2565
8,3012.7044,2807.9124,2662.2182,2933.7469,2874.1951
9,3526.9957,3257.4619,3105.9118,3348.1613,3268.3263
10,3446.6394,3236.8662,3085.5844,3329.1752,3138.4429
11,3907.2155,3683.4465,3526.3475,3740.8524,3610.145
12,3961.0712,3758.227,3600.1539,3809.7884,3582.3053
13,4027.3046,3837.3161,3678.2127,3882.6962,3695.7111
14,4769.5603,4569.0728,4400.4376,4557.2615,4265.489
15,4952.3118,4797.645,4626.0324,4767.9694,4468.2762
16,5252.5544,5053.8876,4878.9371,5004.1849,4730.7884
17,5664.3069,5485.1282,5304.5604,5401.7214,4894.9666
18,5827.0956,5663.0133,5480.1283,5565.7036,5125.0328
19,6199.667,6035.3132,5847.5786,5908.9059,5458.5901
20,6608.3512,6445.5205,6252.4426,6287.0529,5846.4874
21,6734.1477,6578.6917,6383.879,6409.816,5808.2551
22,7574.8974,7336.7166,7132.0299,7108.5965,6825.1115
23,7702.0987,7488.4461,7281.783,7248.4673,6722.9161
24,8044.5899,7876.9892,7665.2649,7606.6434,7103.3747
25,8334.7517,8170.3651,7954.8193,7877.0901,7567.9377
26,8537.4168,8321.2046,8103.6939,8016.1405,7626.4696
27,9105.1227,8865.9292,8641.3229,8518.2914,8026.68
28,9018.4351,8824.0572,8599.9963,8479.692,7976.0116
29,9292.3219,9158.2284,8929.8146,8787.7456,8420.4573
30,9712.5987,9517.1225,9284.0337,9118.5899,8576.3845
31,10122.9919,9875.4155,9637.6596,9448.8801,8869.439
32,10458.5864,10293.9168,10050.7095,9834.6728,9249.6699
33,11023.9965,10837.6747,10587.3844,10335.9326,9613.6176
34,11172.2572,11009.1492,10756.6252,10494.0053,9873.3708
35,11874.0205,11633.5777,11372.9198,11069.6307,10395.0658
36,12402.5454,12080.0109,11813.5378,11481.1724,10576.7422
37,12832.5594,12545.4972,12272.9606,11910.278,11052.1889
38,13195.6699,12964.4305,12686.4369,12296.469,11571.424
39,13405.0027,13253.9551,12972.1902,12563.3654,11764.0621
40,13753.9658,13518.774,13233.5595,12807.4871,12005.2918
41,13851.067,13660.5162,13373.4554,12938.1512,12217.1396
42,14308.4255,14099.4423,13806.664,13342.7725,12528.488
43,14409.253,14197.0404,13902.9908,13432.7427,12966.433
44,14558.3885,14305.8386,14010.3717,13533.0376,12775.3894
45,14718.2766,14564.5731,14265.736,13771.5504,13350.2873
46,14957.403,14720.3251,14419.4591,13915.1293,13270.638
47,15042.2744,14810.1029,14508.0674,13997.8904,13397.5592
48,15171.1342,14961.02,14657.0187,14137.0124,13436.8343
49,15191.0259,15041.4973,14736.4478,14211.2,13529.7597
50,15441.3819,15359.6385,15050.4448,14504.4764,13974.5017
51,15546.3984,15400.9816,15091.2494,14542.5883,13769.6435
52,15767.5348,15533.7958,15222.3335,14665.0221,14065.3963
53,15806.2091,15663.9538,15350.7961,14785.0075,14265.1327
54,16178.7545,15991.4506,15674.0269,15086.9084,14400.8809
55,16276.8284,16087.4395,15768.7654,15175.3951,14465.9059
56,16456.1378,16277.3011,15956.1539,15350.4179,14590.7265
57,16439.6685,16255.9799,15935.1104,15330.763,14733.368
58,16546.6395,16354.8664,16032.7088,15421.9209,14878.5116
59,16667.4061,16425.3381,16102.2625,15486.8848,14918.7847
60,16531.6898,16340.0064,16018.0424,15408.2223,14741.5932
61,16574.6902,16368.5549,16046.219,15434.5396,14817.1823
62,16533.4364,16340.1955,16018.229,15408.3966,14893.5848
63,16597.5858,16371.2804,16048.909,15437.0521,14697.7332
64,16652.6889,16454.9894,16131.5277,15514.2187,14848.9034
65,16719.918,16460.0375,16136.51,15518.8722,14870.7995
66,16512.4081,16539.4586,16118.8043,15315.533,14728.3776
67,16576.1505,16413.9633,16091.0359,15476.399,14836.708
68,16483.1139,16564.1865,16043.2101,15338.3282,14692.8425
69,16620.001,16386.6038,16064.0328,15451.1778,14750.2646
70,16601.6203,16384.3484,16061.8068,15449.0987,14757.052
71,16529.0114,16321.1166,15999.3986,15390.8089,14725.207
72,16483.242,16369.9183,16047.5646,15435.7964,14796.4122
73,16661.1416,16440.1623,16116.8937,15500.5505,14682.0692
74,16557.3851,16369.4563,16047.1087,15435.3705,14680.8067
75,16676.2275,16429.674,16106.542,15490.8818,14833.9413
76,16628.5957,16393.2773,16070.6194,15457.3298,14780.1746
77,16462.9788,16294.0978,15972.7318,15365.9018,14630.6745
78,16632.5389,16380.8049,16058.3094,15445.8321,14622.2434
79,16601.9325,16408.2373,16085.3845,15471.1206,14781.4588
80,16553.0494,16324.9607,16003.1927,15394.3526,14694.9046
81,16680.0171,16401.4287,16078.6646,15464.8441,14611.6168
82,16546.026,16392.8899,16070.237,15456.9726,14819.541
83,16469.8845,16328.2921,16006.4807,15397.4236,14658.5352
84,16483.0999,16273.1256,15952.0328,15346.5687,14886.2739
85,16574.4035,16391.4859,16068.8513,15455.6783,14731.7592
86,16587.2092,16325.2415,16003.4698,15394.6114,14727.9136
87,16593.9705,16365.0474,16042.7572,15431.3062,14805.0747
88,16547.5481,16341.5051,16019.5215,15409.6039,14664.9083
89,16664.3945,16449.6007,16126.2091,15509.2511,14898.6673
90,16594.4949,16378.8747,16056.4044,15444.0529,14823.3904
91,16517.1511,16343.9375,16021.9223,15411.8462,14937.2118
92,16569.7878,16358.4416,16036.2374,15425.2167,14709.2512
93,16621.7941,16426.8094,16103.7146,15488.2411,14724.097
94,16518.0911,16289.5191,16168.2127,15361.6809,14738.8441
95,16564.2671,16308.1058,16086.5573,15378.8149,14784.7197
96,16601.1711,16449.257,16125.8699,15508.9343,14868.0584
97,16586.3268,16435.1959,16111.9919,15495.9721,14763.8276
98,16654.4968,16448.3507,16124.9754,15508.0988,14731.6482
99,16661.1968,16443.2968,16119.9873,15503.4399,14692.8308
100,16472.1125,16323.4733,16001.7246,15392.9814,14678.9108
101,16646.9379,16403.7329,16080.9387,15466.9682,14864.656
102,16622.9746,16383.7722,16061.2381,15448.5676,14728.0322
103,16588.6428,16351.1763,16029.0668,15418.5193,14821.6275
104,16615.6055,16384.0063,16061.4691,15448.7833,14846.8218
105,16635.2909,16395.472,16072.7855,15459.3529,14724.7936
106,16676.3865,16406.3444,16083.5163,15469.3756,14908.7626
107,16608.8574,16399.3705,16076.6332,15462.9468,14968.068
108,16558.8981,16364.6038,16042.3194,15430.8973,14870.338
109,16608.8378,16391.8514,16069.212,15456.0153,14845.9921
110,16554.7082,16315.09,15993.4505,15385.2533,14948.8301
111,16556.0251,16364.5572,16042.2734,15430.8544,14882.6398
112,16655.1377,16419.5896,16096.589,15481.5856,15008.7459
113,16487.7963,16312.2334,15990.6312,15382.62,14787.4451
114,16530.3587,16371.936,16049.5561,15437.6565,14859.1333
115,16609.05,16346.8474,16024.7943,15414.5287,14841.6734
116,16643.8346,16447.5167,16124.1522,15507.33,14847.9518
117,16509.791,16478.1762,16157.0176,15351.2245,14938.2013
118,16606.5314,16370.7366,16048.3723,15436.5508,14824.0357
119,16639.6933,16392.1035,16069.4608,15456.2477,14895.3924
120,16731.9511,16449.8853,16126.49,15509.5135,14921.3162
121,16572.4624,16389.1634,16066.559,15453.5374,14704.3183
122,16645.6704,16443.037,16119.7309,15503.2004,14753.7933
123,16568.1055,16369.7377,16047.3864,15435.6299,14867.2308
124,16599.6342,16366.1362,16043.8318,15432.3099,14766.8044
125,16537.1498,16323.7037,16001.952,15393.1938,14782.6625
126,16654.5238,16475.4359,16151.7078,15533.0671,14829.7871
127,16594.1848,16424.4043,16101.3409,15486.024,14911.4394
128,16597.3493,16355.5307,16033.3645,15422.5333,14789.8516
129,16636.9428,16383.9156,16061.3796,15448.6998,14899.5264
130,16622.6533,16348.156,16026.0859,15415.735,14894.3551
131,16525.2195,16368.9681,16046.6268,15434.9205,14869.2485
132,16514.3649,16309.088,15987.5267,15379.7204,14946.9536
133,16636.0242,16470.2712,16146.6103,15528.3061,14987.1285
134,16538.4404,16301.2016,15979.7431,15372.4504,14817.1671
135,16516.0664,16278.6754,15957.5103,15351.6848,14675.6562
136,16467.8844,16287.6024,15966.321,15359.9141,14852.568
137,16517.0461,16308.2216,15986.6716,15378.9217,14908.0618
138,16622.505,16454.2128,15930.7611,15513.5028,14879.5495
139,16572.3897,16338.6076,15916.6619,15406.9329,14728.4951
140,16529.0992,16382.6502,15860.1307,15447.5332,14782.4106
141,16622.8566,16362.4155,16040.1595,15428.88,14906.8164
142,16600.0389,16324.5545,16002.7918,15393.9781,14929.9845
143,16639.7143,16447.5275,16124.1629,15507.3399,14829.0406
144,16551.4562,16284.642,15963.3992,15357.185,14882.9976
145,16611.2238,16390.5611,16067.9386,15454.8259,14913.8289
146,16629.4128,16364.4642,16042.1816,15430.7686,14795.0233
147,16643.9489,16357.8383,16035.642,15424.6606,14755.9157
148,16614.4362,16448.7724,16125.3916,15508.4876,14857.9664
149,16618.2017,16414.0671,16091.1383,15476.4947,14881.7356
150,16535.1839,16336.5856,16014.6661,15405.0689,14932.6132
151,16613.071,16369.0266,16046.6846,15434.9744,14879.2522
152,16633.947,16239.0226,16115.7688,15499.4998,14785.6338
153,16608.6447,16361.0645,16038.8262,15427.6346,14793.8243
154,16572.8489,16459.161,16035.6449,15518.0642,14835.6903
155,16511.1816,16338.505,16016.5606,15406.8383,14733.3274
156,16581.7643,16389.0907,16066.4873,15453.4703,14831.8705
157,16562.0288,16377.283,16054.8334,15442.5855,14726.3969
158,16678.8073,16417.45,16094.4773,15479.6133,14800.8375
159,16616.9425,16422.2539,16099.2185,15484.0417,14736.6586
160,16534.9672,16306.7833,15985.2521,15377.5958,14682.923
161,16603.3742,16400.0007,16077.2552,15463.5277,14808.9453
162,16657.7899,16442.3458,16119.0487,15502.5632,14632.5928
163,16642.4353,16387.4499,16064.8678,15451.9578,14809.4271
164,16630.8577,16412.9896,16090.0749,15475.5014,14641.8557
165,16675.5528,16418.1442,16095.1624,15480.2532,14687.6788
166,16561.8788,16313.3005,15991.6843,15383.6036,14663.0037
167,16521.6901,16384.5659,16062.0215,15449.2992,14549.0561
168,16551.037,16403.8889,16081.0927,15467.112,14705.3208
169,16586.403,16360.5588,16038.3271,15427.1685,14773.9474
170,16621.9583,16347.4388,16025.3779,15415.0738,14669.1416
171,16612.2182,16373.6937,16051.2909,15439.2768,14556.8839
172,16639.652,16392.0389,16069.3971,15456.1881,14721.6753
173,16563.3452,16342.0354,16020.045,15410.0928,14682.3704
174,16630.1099,16502.6798,16178.5968,15558.1818,14752.8862
175,16572.031,16416.4127,16093.4534,15478.657,14692.5695
176,16668.0015,16432.0312,16108.8685,15493.0548,14624.4664
177,16665.3619,16462.6261,16139.0648,15521.2585,14617.3585
178,16629.8502,16375.2842,16052.8606,15440.7429,14585.4819
179,16547.3722,16428.8657,16105.7442,15490.1367,14682.6788
180,16639.4266,16428.1852,16105.0725,15489.5094,14640.8772
181,16526.0684,16309.0006,15987.4405,15379.6399,14679.818
182,16576.5276,16430.2893,16107.1493,15491.4491,14843.5484
183,16565.5388,16400.6691,16077.9149,15464.1439,14793.4418
184,16551.2749,16343.3395,16021.332,15411.2949,14676.0667
185,16632.5394,16474.2032,16150.4911,15531.9308,14730.6376
186,16554.2396,16355.9927,16033.8205,15422.9592,14831.7731
187,16666.2594,16392.6033,16069.9541,15456.7084,14834.071
188,16549.182,16357.7709,16035.5755,15424.5985,14800.7472
189,16614.25,16366.9099,16044.5955,15433.0232,14726.9969
190,16633.4953,16375.9904,16053.5576,15441.3939,14901.1109
191,16556.4717,16362.0651,16039.8137,15428.557,14698.7945
192,16544.7648,16288.3563,15967.0651,15360.6091,14797.1916
193,16541.9901,16345.2814,16023.2487,15413.0851,14841.3824
194,16506.9407,16359.0514,16036.8393,15425.7788,14819.5351
195,16721.4812,16471.0095,15947.339,15528.9867,14881.0497
196,16611.5898,16405.3042,16082.4896,15468.4167,14855.2842
197,16645.5225,16381.4795,16058.9752,15446.454,14907.656
198,16597.715,16375.1484,16052.7266,15440.6177,14765.1584
199,16584.9744,16401.4474,16078.6831,15464.8614,14921.5513
200,16642.8372,16392.4949,16069.8472,15456.6085,14917.28
201,16566.6096,16325.3124,16003.5398,15394.6768,14796.7047
202,16602.0778,16419.8165,16096.8129,15481.7948,14929.778
203,16487.7885,16309.7589,15988.1889,15380.3388,14861.8797
204,16599.158,16408.9325,16086.0707,15471.7614,14986.7024
205,16612.8569,16348.0451,16025.9763,15415.6327,14860.019
206,16534.8345,16323.4598,16001.7114,15392.969,14885.9055
207,16613.6843,15923.1339,16100.087,15484.8529,14806.2861
208,16631.9806,16332.6388,16010.7708,15401.4306,14927.4421
209,16634.0616,16346.3582,16024.3115,15414.0777,14896.4843
210,16504.0993,16322.0531,16000.3229,15391.6722,14955.9185

